The Physical Nature and Orbital Behavior of the Eclipsing System DK Cygni

New CCD photometry is presented for the hot overcontact binary DK Cyg, together with reasonable explanations for the light and period variations. Historical light and velocity curves from 1962 to 2012 were simultaneously analyzed with the Wilson-Devinney (W-D) synthesis code. The brightness disturbances were satisfactorily modeled by applying a magnetic cool spot on the primary star. Based on 261 times of minimum light including 116 new timings and spanning more than 87 yrs, a period study reveals that the orbital period has varied due to a periodic oscillation superposed on an upward parabola. The period and semi-amplitude of the modulation are about 78.1 yrs and 0.0037 d, respectively. This detail is interpreted as a light-travel-time effect due to a circumbinary companion with a minimum mass of $M_3$=0.065 $M_\odot$, within the theoretical limit of $\sim$0.07 M$_\odot$ for a brown dwarf star. The observed period increase at a fractional rate of $+$2.74 $\times $10$^{-10}$ is in excellent agreement with that calculated from our W-D synthesis. Mass transfer from the secondary to the primary component is mainly responsible for the secular period change. We examined the evolutionary status of the DK Cyg system from the absolute dimensions.

==> table1.dat <==
Table 1. CCD photometric observations of DK Cyg observed at SOAO.
==================================================================================
      HJD        Delta B          HJD        Delta V          HJD        Delta R   
----------------------------------------------------------------------------------
 2456190.93360   -0.7223     2456190.93400   -0.0438     2456190.93435    0.3549
 2456190.93497   -0.7185     2456190.93748   -0.0531     2456190.93785    0.3375
 2456190.93859   -0.7368     2456190.93903   -0.0527     2456190.93940    0.3488
 2456190.94015   -0.7310     2456190.94055   -0.0594     2456190.94090    0.3495
 2456190.94164   -0.7297     2456190.94204   -0.0627     2456190.94239    0.3327
 2456190.94313   -0.7482     2456190.94354   -0.0652     2456190.94388    0.3301
 2456190.94463   -0.7586     2456190.94503   -0.0830     2456190.94538    0.3053
 2456190.94612   -0.7751     2456190.94653   -0.0937     2456190.94688    0.2940
 2456190.94762   -0.7922     2456190.94801   -0.1086     2456190.94833    0.2731
 2456190.94907   -0.8071     2456190.94946   -0.1280     2456190.94978    0.2631
 2456190.95053   -0.8151     2456190.95091   -0.1384     2456190.95123    0.2564
 2456190.95198   -0.8410     2456190.95236   -0.1582     2456190.95268    0.2368
 2456190.95343   -0.8478     2456190.95381   -0.1732     2456190.95413    0.2186
 2456190.95488   -0.8651     2456190.95525   -0.1836     2456190.95555    0.2083
 2456190.95629   -0.8770     2456190.95666   -0.1962     2456190.95697    0.1843
 2456190.95771   -0.8946     2456190.95808   -0.2179     2456190.95838    0.1813
 2456190.95913   -0.9179     2456190.95948   -0.2306     2456190.95977    0.1589
 2456190.96051   -0.9318     2456190.96086   -0.2546     2456190.96211    0.1303
 2456190.96171   -0.9433     2456190.96319   -0.2657     2456190.96350    0.1239
 2456190.96286   -0.9490     2456190.96446   -0.2761     2456190.96583    0.1006
 2456190.96412   -0.9553     2456190.96553   -0.2844     2456190.96710    0.1005
 2456190.96519   -0.9680     2456190.96680   -0.3025     2456190.96837    0.0779
 2456190.96646   -0.9850     2456190.96807   -0.3172     2456190.96964    0.0649
 2456190.96773   -0.9885     2456190.96934   -0.3222     2456190.97092    0.0627
 2456190.96900   -1.0046     2456190.97061   -0.3298     2456190.97219    0.0521
 2456190.97027   -1.0170     2456190.97189   -0.3438     2456190.97347    0.0340
 2456190.97155   -1.0248     2456190.97316   -0.3612     2456190.97474    0.0339
 2456190.97282   -1.0301     2456190.97443   -0.3544     2456190.97601    0.0279
 2456190.97410   -1.0320     2456190.97571   -0.3706     2456190.97728    0.0129
 2456190.97537   -1.0529     2456190.97698   -0.3797     2456190.97855    0.0110
 2456190.97664   -1.0567     2456190.97825   -0.3906     2456190.97982   -0.0014
 2456190.97791   -1.0629     2456190.97952   -0.4000     2456190.98109   -0.0011
 2456190.97918   -1.0749     2456190.98079   -0.4013     2456190.98236   -0.0124
 2456190.98045   -1.0851     2456190.98206   -0.4063     2456190.98316   -0.0175
 2456190.98172   -1.0997     2456190.98285   -0.4107     2456190.98443   -0.0291
 2456190.98379   -1.1119     2456190.98413   -0.4258     2456190.98570   -0.0338
 2456190.98506   -1.1163     2456190.98540   -0.4298     2456190.98697   -0.0434
 2456190.98633   -1.1213     2456190.98667   -0.4360     2456190.98859   -0.0527
 2456190.98761   -1.1278     2456190.98795   -0.4430     2456190.98971   -0.0508
 2456190.98911   -1.1411     2456190.98943   -0.4510     2456190.99061   -0.0695
 2456190.99023   -1.1394     2456190.99145   -0.4588     2456190.99173   -0.0760
 2456190.99113   -1.1488     2456190.99258   -0.4662     2456190.99287   -0.0738
 2456190.99225   -1.1514     2456190.99372   -0.4738     2456190.99401   -0.0666
 2456190.99339   -1.1609     2456190.99486   -0.4839     2456190.99516   -0.0721
 2456190.99453   -1.1632     2456190.99673   -0.4806     2456190.99703   -0.0872
 2456190.99568   -1.1656     2456190.99788   -0.4946     2456190.99817   -0.0954
 2456190.99641   -1.1622     2456190.99866   -0.4869     2456190.99895   -0.1018
 2456190.99755   -1.1757     2456190.99980   -0.4935     2456191.00104   -0.0995
 2456190.99947   -1.1800     2456191.00075   -0.5005     2456191.00182   -0.1080
 2456191.00042   -1.1894     2456191.00153   -0.5052     2456191.00296   -0.1055
 2456191.00234   -1.1991     2456191.00267   -0.5129     2456191.00387   -0.1150
 2456191.00348   -1.1953     2456191.00472   -0.5125     2456191.00501   -0.1211
 2456191.00439   -1.2047     2456191.00586   -0.5230     2456191.00711   -0.1133
 2456191.00553   -1.1991     2456191.00681   -0.5245     2456191.01306   -0.1251
 2456191.00649   -1.2140     2456191.00795   -0.5386     2456191.01417   -0.1354
 2456191.00763   -1.2095     2456191.01278   -0.5396     2456191.01695   -0.1543
 2456191.00865   -1.2198     2456191.01389   -0.5410     2456191.01781   -0.1509
 2456191.01173   -1.2279     2456191.01501   -0.5487     2456191.01888   -0.1548
 2456191.01247   -1.2260     2456191.01677   -0.5544     2456191.02000   -0.1566
 2456191.01358   -1.2246     2456191.01763   -0.5473     2456191.02112   -0.1574
 2456191.01469   -1.2371     2456191.01860   -0.5599     2456191.02225   -0.1521
 2456191.01654   -1.2450     2456191.01971   -0.5505     2456191.02337   -0.1585
 2456191.01737   -1.2395     2456191.02084   -0.5648     2456191.02451   -0.1650
 2456191.01827   -1.2425     2456191.02196   -0.5693     2456191.02564   -0.1731
 2456191.01939   -1.2449     2456191.02310   -0.5714     2456191.02678   -0.1748
 2456191.02051   -1.2541     2456191.02422   -0.5696     2456191.02790   -0.1799
 2456191.02164   -1.2561     2456191.02536   -0.5696     2456191.02905   -0.1789
 2456191.02276   -1.2577     2456191.02649   -0.5756     2456191.03019   -0.1802
 2456191.02390   -1.2593     2456191.02763   -0.5747     2456191.03135   -0.1804
 2456191.02502   -1.2532     2456191.02876   -0.5702     2456191.03248   -0.1856
 2456191.02617   -1.2685     2456191.02990   -0.5872     2456191.03363   -0.1734
 2456191.02729   -1.2676     2456191.03107   -0.5803     2456191.03476   -0.1825
 2456191.02844   -1.2734     2456191.03219   -0.5898     2456191.03590   -0.1853
 2456191.02956   -1.2669     2456191.03333   -0.5812     2456191.03705   -0.1796
 2456191.03070   -1.2701     2456191.03448   -0.5788     2456191.03820   -0.1959
 2456191.03186   -1.2779     2456191.03561   -0.5808     2456191.03933   -0.1807
 2456191.03301   -1.2718     2456191.03675   -0.5882     2456191.04048   -0.1894
 2456191.03414   -1.2681     2456191.03791   -0.5886     2456191.04163   -0.1935
 2456191.03529   -1.2796     2456191.03904   -0.5895     2456191.04277   -0.1889
 2456191.03643   -1.2774     2456191.04019   -0.5849     2456191.04395   -0.1802
 2456191.03756   -1.2700     2456191.04134   -0.5827     2456191.04512   -0.1823
 2456191.03871   -1.2796     2456191.04249   -0.5825     2456191.04627   -0.1885
 2456191.03987   -1.2715     2456191.04366   -0.5903     2456191.04741   -0.1970
 2456191.04101   -1.2754     2456191.04483   -0.5825     2456191.04860   -0.1796
 2456191.04215   -1.2785     2456191.04598   -0.5813     2456191.04978   -0.1807
 2456191.04330   -1.2723     2456191.04713   -0.5819     2456191.05093   -0.1748
 2456191.04450   -1.2791     2456191.04831   -0.5850     2456191.05208   -0.1817
 2456191.04564   -1.2732     2456191.04946   -0.5770     2456191.05322   -0.1783
 2456191.04679   -1.2768     2456191.05064   -0.5771     2456191.05437   -0.1901
 2456191.04797   -1.2709     2456191.05179   -0.5770     2456191.05553   -0.1850
 2456191.04911   -1.2692     2456191.05294   -0.5739     2456191.05668   -0.1793
 2456191.05029   -1.2687     2456191.05408   -0.5808     2456191.06285   -0.1654
 2456191.05144   -1.2725     2456191.05523   -0.5781     2456191.06399   -0.1711
 2456191.05259   -1.2701     2456191.05638   -0.5755     2456191.06515   -0.1631
 2456191.05375   -1.2568     2456191.06256   -0.5657     2456191.06631   -0.1636
 2456191.05491   -1.2674     2456191.06371   -0.5635     2456191.06746   -0.1648
 2456191.05606   -1.2710     2456191.06487   -0.5602     2456191.06862   -0.1528
 2456191.05720   -1.2586     2456191.06603   -0.5555     2456191.06978   -0.1505
 2456191.06337   -1.2478     2456191.06717   -0.5511     2456191.07094   -0.1467
 2456191.06452   -1.2405     2456191.06833   -0.5479     2456191.07209   -0.1352
 2456191.06568   -1.2356     2456191.06949   -0.5436     2456191.07326   -0.1397
 2456191.06684   -1.2314     2456191.07065   -0.5426     2456191.07442   -0.1376
 2456191.06800   -1.2368     2456191.07180   -0.5403     2456191.07558   -0.1275
 2456191.06917   -1.2227     2456191.07296   -0.5315     2456191.07678   -0.1374
 2456191.07032   -1.2272     2456191.07413   -0.5316     2456191.07794   -0.1251
 2456191.07148   -1.2241     2456191.07529   -0.5294     2456191.07914   -0.1311
 2456191.07263   -1.2192     2456191.07648   -0.5305     2456191.08034   -0.1170
 2456191.07379   -1.2180     2456191.07765   -0.5227     2456191.08150   -0.1104
 2456191.07495   -1.2145     2456191.07884   -0.5184     2456191.08267   -0.1218
 2456191.07615   -1.2079     2456191.08004   -0.5111     2456191.08383   -0.1086
 2456191.07732   -1.2024     2456191.08121   -0.5125     2456191.08500   -0.1067
 2456191.07848   -1.1986     2456191.08237   -0.5088     2456191.08616   -0.0943
 2456191.07970   -1.1988     2456191.08354   -0.5007     2456191.08736   -0.0924
 2456191.08087   -1.1911     2456191.08470   -0.4973     2456191.08853   -0.0875
 2456191.08204   -1.1852     2456191.08587   -0.4923     2456191.08969   -0.1041
 2456191.08320   -1.1850     2456191.08706   -0.4936     2456191.09086   -0.0851
 2456191.08437   -1.1741     2456191.08823   -0.4860     2456191.09207   -0.0724
 2456191.08553   -1.1732     2456191.08940   -0.4831     2456191.09327   -0.0818
 2456191.08673   -1.1665     2456191.09057   -0.4814     2456191.09735   -0.0579
 2456191.08789   -1.1623     2456191.09176   -0.4802     2456191.09849   -0.0519
 2456191.08906   -1.1648     2456191.09297   -0.4729     2456191.09963   -0.0517
 2456191.09023   -1.1547     2456191.09417   -0.4703     2456191.10078   -0.0423
 2456191.09140   -1.1583     2456191.09706   -0.4492     2456191.10192   -0.0441
 2456191.09260   -1.1460     2456191.09820   -0.4409     2456191.10306   -0.0364
 2456191.09381   -1.1398     2456191.09934   -0.4421     2456191.10421   -0.0310
 2456191.09672   -1.1335     2456191.10049   -0.4370     2456191.10535   -0.0454
 2456191.09785   -1.1231     2456191.10163   -0.4305     2456191.10649   -0.0243
 2456191.09900   -1.1232     2456191.10277   -0.4275     2456191.10764   -0.0406
 2456191.10014   -1.1118     2456191.10392   -0.4128     2456191.11012   -0.0105
 2456191.10129   -1.1066     2456191.10506   -0.4042     2456191.11138   -0.0048
 2456191.10243   -1.0959     2456191.10621   -0.4307     2456191.11264    0.0240
 2456191.10357   -1.1069     2456191.10735   -0.3816     2456191.11390    0.0318
 2456191.10471   -1.0904     2456191.10855   -0.3940     2456191.11517    0.0365
 2456191.10586   -1.0725     2456191.11107   -0.3802     2456191.11652    0.0398
 2456191.10820   -1.0736     2456191.11233   -0.3743     2456191.11788    0.0504
 2456191.11069   -1.0721     2456191.11359   -0.3643     2456191.11923    0.0671
 2456191.11195   -1.0562     2456191.11485   -0.3609     2456191.12059    0.0710
 2456191.11321   -1.0433     2456191.11620   -0.3550     2456191.12197    0.0770
 2456191.11446   -1.0350     2456191.11755   -0.3412     2456191.12332    0.0908
 2456191.11579   -1.0287     2456191.11891   -0.3321     2456191.12470    0.0954
 2456191.11715   -1.0132     2456191.12026   -0.3227     2456191.12605    0.1085
 2456191.11850   -1.0107     2456191.12164   -0.3124     2456191.12743    0.1206
 2456191.11986   -0.9941     2456191.12300   -0.2995     2456191.12872    0.1312
 2456191.12121   -0.9964     2456191.12435   -0.2981     2456191.13001    0.1452
 2456191.12259   -0.9854     2456191.12573   -0.2881     2456191.13131    0.1548
 2456191.12394   -0.9695     2456191.12711   -0.2749     2456191.13260    0.1622
 2456191.12532   -0.9653     2456191.12842   -0.2686     2456191.13389    0.1834
 2456191.12667   -0.9539     2456191.12971   -0.2548     2456191.13518    0.1902
 2456191.12805   -0.9447     2456191.13101   -0.2403     2456191.13648    0.1997
 2456191.12934   -0.9324     2456191.13230   -0.2292     2456191.13780    0.2182
 2456191.13064   -0.9231     2456191.13359   -0.2243     2456191.13908    0.2328
 2456191.13193   -0.9186     2456191.13488   -0.2006     2456191.14041    0.2399
 2456191.13322   -0.8939     2456191.13618   -0.1960     2456191.14170    0.2532
 2456191.13451   -0.8837     2456191.13750   -0.1908     2456191.14299    0.2627
 2456191.13581   -0.8766     2456191.13879   -0.1696     2456191.14429    0.2741
 2456191.13713   -0.8635     2456191.14008   -0.1636     2456191.14558    0.2806
 2456191.13842   -0.8579     2456191.14140   -0.1398     2456191.14687    0.2957
 2456191.13971   -0.8391     2456191.14269   -0.1343     2456191.14817    0.3068
 2456191.14103   -0.8247     2456191.14399   -0.1225     2456191.14949    0.3109
 2456191.14232   -0.8079     2456191.14528   -0.1055     2456191.15078    0.3245
 2456191.14362   -0.8064     2456191.14657   -0.1011     2456191.15211    0.3241
 2456191.14491   -0.7939     2456191.14787   -0.0869     2456191.15340    0.3096
 2456191.14621   -0.7774     2456191.14919   -0.0826     2456191.15471    0.3180
 2456191.14750   -0.7722     2456191.15048   -0.0796     2456191.15601    0.3206
 2456191.14882   -0.7630     2456191.15180   -0.0749     2456191.15732    0.3183
 2456191.15011   -0.7632     2456191.15310   -0.0671     2456191.15863    0.3187
 2456191.15144   -0.7548     2456191.15440   -0.0694     2456191.15993    0.3152
 2456191.15273   -0.7483     2456191.15570   -0.0666     2456191.16124    0.3271
 2456191.15403   -0.7593     2456191.15701   -0.0588     2456191.16517    0.3212
 2456191.15533   -0.7430     2456191.15831   -0.0718     2456191.16647    0.3306
 2456191.15664   -0.7429     2456191.15962   -0.0638     2456191.16778    0.2950
 2456191.15794   -0.7521     2456191.16092   -0.0727     2456191.17170    0.3232
 2456191.15925   -0.7459     2456191.16485   -0.0672     2456191.17303    0.3420
 2456191.16055   -0.7485     2456191.16616   -0.0650     2456191.17437    0.3198
 2456191.16186   -0.7241     2456191.16747   -0.0667     2456191.17570    0.3224
 2456191.16448   -0.7601     2456191.17139   -0.0505     2456191.18105    0.2907
 2456191.16579   -0.7407     2456191.17271   -0.0801     2456191.18244    0.2951
 2456191.16710   -0.7590     2456191.17404   -0.0637     2456191.18383    0.2610
 2456191.16841   -0.7451     2456191.17537   -0.0692     2456191.18522    0.2574
 2456191.17102   -0.7578     2456191.17671   -0.0761     2456191.18660    0.2621
 2456191.17233   -0.7648     2456191.17939   -0.0767     2456191.18802    0.2488
 2456191.17366   -0.7242     2456191.18209   -0.0926     2456191.18941    0.2353
 2456191.17499   -0.7347     2456191.18348   -0.0833     2456191.19080    0.2238
 2456191.17632   -0.7432     2456191.18486   -0.1236     2456191.19219    0.1756
 2456191.17766   -0.7563     2456191.18626   -0.1307     2456192.00006   -0.1709
 2456191.18034   -0.7644     2456191.18767   -0.1433     2456192.00135   -0.1726
 2456191.18168   -0.7935     2456191.18906   -0.1549     2456192.00258   -0.1745
 2456191.18446   -0.7825     2456191.19045   -0.1754     2456192.00382   -0.1815
 2456191.18584   -0.8034     2456191.19184   -0.1890     2456192.00506   -0.1660
 2456191.18723   -0.8253     2456191.19768   -0.1969     2456192.00629   -0.1660
 2456191.18865   -0.8237     2456191.99972   -0.5640     2456192.00753   -0.1718
 2456191.19004   -0.8339     2456192.00101   -0.5716     2456192.00877   -0.1598
 2456191.19143   -0.8368     2456192.00226   -0.5697     2456192.01001   -0.1491
 2456191.19559   -0.9008     2456192.00350   -0.5623     2456192.01491   -0.1293
 2456191.19722   -0.9245     2456192.00473   -0.5638     2456192.01636   -0.1295
 2456191.99934   -1.2546     2456192.00597   -0.5513     2456192.01761   -0.1342
 2456192.00063   -1.2575     2456192.00721   -0.5665     2456192.01885   -0.1263
 2456192.00190   -1.2584     2456192.00845   -0.5609     2456192.02038   -0.1237
 2456192.00314   -1.2520     2456192.00969   -0.5561     2456192.02168   -0.1182
 2456192.00438   -1.2584     2456192.01052   -0.5524     2456192.02290   -0.1213
 2456192.00561   -1.2391     2456192.01176   -0.5528     2456192.02412   -0.1116
 2456192.00685   -1.2462     2456192.01300   -0.5499     2456192.02534   -0.1055
 2456192.00809   -1.2468     2456192.01451   -0.5433     2456192.02656   -0.1053
 2456192.00933   -1.2434     2456192.01604   -0.5375     2456192.08129    0.2402
 2456192.01140   -1.2251     2456192.01728   -0.5312     2456192.08266    0.2571
 2456192.01264   -1.2380     2456192.01852   -0.5203     2456192.08402    0.2738
 2456192.01401   -1.2271     2456192.01998   -0.5224     2456192.08538    0.2804
 2456192.01565   -1.2179     2456192.02134   -0.5150     2456192.08757    0.2775
 2456192.01690   -1.2282     2456192.02256   -0.5106     2456192.08892    0.2842
 2456192.01814   -1.2237     2456192.02378   -0.5057     2456192.09030    0.2972
 2456192.01951   -1.2179     2456192.02500   -0.5021     2456192.09167    0.3001
 2456192.02093   -1.2054     2456192.02622   -0.5035     2456192.09302    0.2953
 2456192.02219   -1.2050     2456192.02781   -0.4969     2456192.09438    0.3109
 2456192.02341   -1.1965     2456192.08095   -0.1576     2456192.09576    0.3074
 2456192.02463   -1.1925     2456192.08231   -0.1446     2456192.09737    0.3004
 2456192.02585   -1.1945     2456192.08366   -0.1412     2456192.09900    0.3032
 2456192.08054   -0.8435     2456192.08503   -0.1280     2456192.10217    0.3084
 2456192.08193   -0.8286     2456192.08640   -0.1181     2456192.10390    0.3038
 2456192.08329   -0.8250     2456192.08857   -0.1051     2456192.10563    0.3119
 2456192.08464   -0.8094     2456192.08995   -0.0941     2456192.10958    0.3234
 2456192.08600   -0.8006     2456192.09130   -0.0859     2456192.11102    0.3187
 2456192.08819   -0.7930     2456192.09267   -0.0852     2456192.11367    0.3238
 2456192.08955   -0.7911     2456192.09404   -0.0856     2456192.11511    0.3303
 2456192.09093   -0.7829     2456192.09540   -0.0832     2456192.11656    0.3188
 2456192.09228   -0.7775     2456192.09697   -0.0813     2456192.11800    0.3229
 2456192.09365   -0.7709     2456192.09858   -0.0812     2456192.11944    0.3214
 2456192.09502   -0.7752     2456192.10031   -0.0823     2456192.12088    0.3165
 2456192.09650   -0.7704     2456192.10176   -0.0822     2456192.12233    0.3012
 2456192.09811   -0.7690     2456192.10348   -0.0824     2456192.12377    0.2972
 2456192.09986   -0.7639     2456192.10523   -0.0802     2456192.12521    0.2775
 2456192.10128   -0.7680     2456192.10696   -0.0811     2456192.12665    0.2615
 2456192.10303   -0.7699     2456192.10917   -0.0742     2456192.12809    0.2507
 2456192.10476   -0.7694     2456192.11067   -0.0757     2456192.12934    0.2353
 2456192.10649   -0.7642     2456192.11212   -0.0658     2456192.13054    0.2268
 2456192.10870   -0.7576     2456192.11331   -0.0746     2456192.13174    0.2133
 2456192.11027   -0.7572     2456192.11476   -0.0765     2456192.13294    0.2026
 2456192.11171   -0.7535     2456192.11621   -0.0725     2456192.13414    0.1919
 2456192.11291   -0.7557     2456192.11765   -0.0724     2456192.13510    0.1791
 2456192.11435   -0.7528     2456192.11909   -0.0735     2456192.13630    0.1749
 2456192.11580   -0.7486     2456192.12054   -0.0850     2456192.13750    0.1596
 2456192.11725   -0.7563     2456192.12198   -0.0869     2456192.13870    0.1507
 2456192.11869   -0.7577     2456192.12342   -0.1016     2456192.13990    0.1393
 2456192.12013   -0.7657     2456192.12486   -0.1084     2456192.14110    0.1320
 2456192.12157   -0.7704     2456192.12630   -0.1277     2456192.14205    0.1176
 2456192.12302   -0.7807     2456192.12774   -0.1437     2456192.14325    0.0913
 2456192.12446   -0.7922     2456192.12902   -0.1521     2456192.14408    0.1028
 2456192.12590   -0.8051     2456192.13022   -0.1604     2456192.14528    0.0974
 2456192.12734   -0.8181     2456192.13142   -0.1754     2456192.14623    0.0937
 2456192.12867   -0.8305     2456192.13262   -0.1875     2456192.14743    0.0821
 2456192.12987   -0.8401     2456192.13382   -0.1892     2456192.14864    0.0754
 2456192.13107   -0.8499     2456192.13597   -0.2174     2456192.14959    0.0690
 2456192.13227   -0.8671     2456192.13717   -0.2262     2456192.15298    0.0270
 2456192.13347   -0.8790     2456192.13837   -0.2313     2456192.16232   -0.0070
 2456192.13467   -0.8843     2456192.13957   -0.2480     2456192.16525   -0.0267
 2456192.13562   -0.8927     2456192.14077   -0.2592     2456192.16685   -0.0398
 2456192.13682   -0.9084     2456192.14293   -0.2712     2456192.18287   -0.0871
 2456192.13803   -0.9097     2456192.14375   -0.2832     2456192.18413   -0.1054
 2456192.13923   -0.9232     2456192.14495   -0.2917     2456192.18534   -0.1090
 2456192.14043   -0.9288     2456192.14710   -0.3096     2456192.18652   -0.1088
 2456192.14163   -0.9387     2456192.14831   -0.3136     2456192.18771   -0.1164
 2456192.14258   -0.9536     2456192.15047   -0.3330     2456192.18888   -0.1203
 2456192.14460   -0.9671     2456192.15144   -0.3389     2456192.19006   -0.1229
 2456192.14580   -0.9740     2456192.15386   -0.3721     2456192.19123   -0.1332
 2456192.14676   -0.9837     2456192.15484   -0.3630     2456192.19241   -0.1272
 2456192.14796   -0.9944     2456192.15661   -0.3827     2456192.19359   -0.1363
 2456192.14916   -1.0047     2456192.16351   -0.3991     2456192.19477   -0.1373
 2456192.15012   -1.0151     2456192.16490   -0.4219     2456192.19595   -0.1410
 2456192.15109   -1.0122     2456192.16645   -0.4343     2456192.19714   -0.1462
 2456192.15351   -1.0478     2456192.16806   -0.4089     2456192.19832   -0.1455
 2456192.15603   -1.0344     2456192.16966   -0.4212     2456192.19950   -0.1449
 2456192.15796   -1.0669     2456192.17239   -0.4375     2456192.20068   -0.1549
 2456192.16047   -1.0676     2456192.17566   -0.4736     2456192.20187   -0.1491
 2456192.16310   -1.0838     2456192.18246   -0.4959     2456192.20305   -0.1590
 2456192.16449   -1.0920     2456192.18382   -0.4938     2456192.20423   -0.1409
 2456192.16599   -1.0947     2456192.18502   -0.4988     2456192.20542   -0.1642
 2456192.16759   -1.1217     2456192.18620   -0.5056     2456192.20661   -0.1689
 2456192.16920   -1.1347     2456192.18739   -0.5125     2456192.20780   -0.1687
 2456192.17473   -1.1379     2456192.18857   -0.5102     2456192.20899   -0.1689
 2456192.17858   -1.1493     2456192.18974   -0.5180     2456192.21018   -0.1749
 2456192.18200   -1.1711     2456192.19092   -0.5229     2456192.21137   -0.1772
 2456192.18344   -1.1710     2456192.19210   -0.5218     2456192.21353   -0.1740
 2456192.18465   -1.1729     2456192.19328   -0.5315     2456192.21471   -0.1738
 2456192.18585   -1.1878     2456192.19446   -0.5420     2456192.21553   -0.1711
 2456192.18704   -1.1868     2456192.19564   -0.5357     2456192.21672   -0.1792
 2456192.18822   -1.1910     2456192.19682   -0.5395     2456192.21790   -0.1800
 2456192.18940   -1.1928     2456192.19800   -0.5375     2456192.21908   -0.1797
 2456192.19057   -1.1969     2456192.19919   -0.5473     2456192.22027   -0.1923
 2456192.19175   -1.2053     2456192.20037   -0.5490     2456192.22146   -0.1797
 2456192.19293   -1.1981     2456192.20155   -0.5549     2456192.22264   -0.1756
 2456192.19411   -1.2129     2456192.20273   -0.5525     2456192.22383   -0.1772
 2456192.19529   -1.2200     2456192.20392   -0.5658     2456192.22502   -0.1767
 2456192.19647   -1.2141     2456192.20510   -0.5492     2456192.22620   -0.1790
 2456192.19765   -1.2210     2456192.20629   -0.5636     2456192.22738   -0.1833
 2456192.19884   -1.2243     2456192.20748   -0.5689     2456192.22858   -0.1716
 2456192.20002   -1.2229     2456192.20867   -0.5705     2456192.23009   -0.1744
 2456192.20120   -1.2207     2456192.20986   -0.5597     2456192.23160   -0.1719
 2456192.20238   -1.2351     2456192.21105   -0.5683     2456192.23310   -0.1803
 2456192.20357   -1.2371     2456192.21224   -0.5663     2456192.23461   -0.1726
 2456192.20475   -1.2338     2456192.21321   -0.5694     2456192.23612   -0.1736
 2456192.20594   -1.2403     2456192.21439   -0.5813     2456192.23764   -0.1678
 2456192.20713   -1.2442     2456192.21521   -0.5759     2456192.23915   -0.1796
 2456192.20832   -1.2494     2456192.21640   -0.5777     2456193.92216   -0.0503
 2456192.20951   -1.2516     2456192.21759   -0.5849     2456193.92353   -0.0357
 2456192.21070   -1.2344     2456192.21877   -0.5785     2456193.92494   -0.0316
 2456192.21189   -1.2481     2456192.21995   -0.5810     2456193.92631   -0.0205
 2456192.21286   -1.2517     2456192.22114   -0.5891     2456193.92769   -0.0223
 2456192.21404   -1.2585     2456192.22233   -0.5847     2456193.92907   -0.0141
 2456192.21605   -1.2668     2456192.22351   -0.5796     2456193.93045   -0.0079
 2456192.21723   -1.2583     2456192.22470   -0.5923     2456193.93166   -0.0056
 2456192.21842   -1.2561     2456192.22589   -0.5798     2456193.93286   -0.0018
 2456192.21961   -1.2617     2456192.22707   -0.5883     2456193.93406    0.0105
 2456192.22079   -1.2626     2456192.22974   -0.5743     2456193.93527    0.0173
 2456192.22198   -1.2436     2456192.23125   -0.5723     2456193.93647    0.0244
 2456192.22316   -1.2455     2456192.23275   -0.5754     2456193.93767    0.0323
 2456192.22435   -1.2494     2456192.23426   -0.5784     2456193.93887    0.0347
 2456192.22553   -1.2647     2456192.23577   -0.5723     2456193.94007    0.0361
 2456192.22672   -1.2504     2456192.23728   -0.5707     2456193.94128    0.0486
 2456192.22813   -1.2600     2456192.23880   -0.5699     2456193.94249    0.0635
 2456192.22933   -1.2625     2456193.92179   -0.4279     2456193.94369    0.0664
 2456192.23084   -1.2503     2456193.92316   -0.4279     2456193.94490    0.0767
 2456192.23235   -1.2500     2456193.92457   -0.4262     2456193.94610    0.0798
 2456192.23385   -1.2449     2456193.92594   -0.4173     2456193.94730    0.0910
 2456192.23536   -1.2503     2456193.92732   -0.4188     2456193.94849    0.1031
 2456192.23688   -1.2507     2456193.92870   -0.4029     2456193.94969    0.1160
 2456192.23839   -1.2508     2456193.93008   -0.3999     2456193.95088    0.1207
 2456193.92135   -1.1090     2456193.93133   -0.3978     2456193.95214    0.1282
 2456193.92272   -1.1031     2456193.93254   -0.3899     2456193.95339    0.1417
 2456193.92413   -1.1025     2456193.93374   -0.3929     2456193.95464    0.1583
 2456193.92550   -1.0988     2456193.93494   -0.3754     2456193.95596    0.1697
 2456193.92688   -1.0905     2456193.93615   -0.3661     2456193.95727    0.1774
 2456193.92826   -1.0870     2456193.93735   -0.3616     2456193.95859    0.1829
 2456193.92964   -1.0880     2456193.93855   -0.3574     2456193.95991    0.2178
 2456193.93096   -1.0712     2456193.93975   -0.3513     2456193.96122    0.2395
 2456193.93217   -1.0681     2456193.94095   -0.3417     2456193.96254    0.2282
 2456193.93337   -1.0579     2456193.94216   -0.3351     2456193.96385    0.2150
 2456193.93457   -1.0546     2456193.94337   -0.3195     2456193.96516    0.2583
 2456193.93578   -1.0429     2456193.94457   -0.3126     2456193.96836    0.2698
 2456193.93698   -1.0373     2456193.94578   -0.3089     2456193.96991    0.2912
 2456193.93818   -1.0389     2456193.94697   -0.2942     2456193.97146    0.3114
 2456193.93938   -1.0263     2456193.94817   -0.2916     2456194.04275   -0.0082
 2456193.94058   -1.0168     2456193.94936   -0.2853     2456194.04392   -0.0146
 2456193.94179   -1.0083     2456193.95056   -0.2726     2456194.04509   -0.0111
 2456193.94300   -1.0071     2456193.95181   -0.2529     2456194.04624   -0.0241
 2456193.94420   -1.0003     2456193.95307   -0.2534     2456194.04738   -0.0260
 2456193.94541   -0.9937     2456193.95432   -0.2395     2456194.04852   -0.0250
 2456193.94661   -0.9798     2456193.95561   -0.2306     2456194.04967   -0.0341
 2456193.94781   -0.9675     2456193.95693   -0.2147     2456194.05081   -0.0398
 2456193.94900   -0.9632     2456193.95824   -0.2028     2456194.05195   -0.0491
 2456193.95020   -0.9515     2456193.95956   -0.1917     2456194.05310   -0.0531
 2456193.95145   -0.9425     2456193.96087   -0.1932     2456194.05424   -0.0569
 2456193.95270   -0.9323     2456193.96219   -0.1845     2456194.05539   -0.0529
 2456193.95396   -0.9197     2456193.96349   -0.1556     2456194.05653   -0.0677
 2456193.95521   -0.9057     2456193.96482   -0.1450     2456194.05767   -0.0718
 2456193.95653   -0.9020     2456193.96638   -0.1116     2456194.05882   -0.0713
 2456193.95784   -0.8912     2456193.96795   -0.1233     2456194.05996   -0.0802
 2456193.95916   -0.8780     2456193.96949   -0.1190     2456194.06111   -0.0919
 2456193.96048   -0.8468     2456194.04245   -0.3991     2456194.06225   -0.0919
 2456193.96311   -0.8445     2456194.04362   -0.4011     2456194.06340   -0.0995
 2456193.96441   -0.8160     2456194.04479   -0.4075     2456194.06454   -0.0973
 2456193.96593   -0.8237     2456194.04593   -0.4087     2456194.06568   -0.1060
 2456193.96748   -0.8191     2456194.04707   -0.4167     2456194.06683   -0.1076
 2456193.96904   -0.7955     2456194.04822   -0.4290     2456194.06797   -0.1179
 2456193.97243   -0.7814     2456194.04936   -0.4323     2456194.06912   -0.1171
 2456194.04212   -1.0795     2456194.05051   -0.4338     2456194.07026   -0.1198
 2456194.04326   -1.0810     2456194.05165   -0.4423     2456194.07140   -0.1216
 2456194.04443   -1.0888     2456194.05280   -0.4378     2456194.07254   -0.1241
 2456194.04560   -1.0921     2456194.05394   -0.4474     2456194.07368   -0.1289
 2456194.04675   -1.1034     2456194.05508   -0.4569     2456194.07482   -0.1348
 2456194.04789   -1.0971     2456194.05623   -0.4583     2456194.07599   -0.1383
 2456194.04904   -1.1092     2456194.05737   -0.4664     2456194.07714   -0.1385
 2456194.05018   -1.1074     2456194.05852   -0.4674     2456194.07828   -0.1454
 2456194.05132   -1.1186     2456194.05966   -0.4765     2456194.07942   -0.1437
 2456194.05247   -1.1296     2456194.06080   -0.4843     2456194.08056   -0.1382
 2456194.05361   -1.1238     2456194.06195   -0.4909     2456194.08171   -0.1427
 2456194.05476   -1.1345     2456194.06309   -0.4929     2456194.08285   -0.1479
 2456194.05590   -1.1416     2456194.06424   -0.4967     2456194.08523   -0.1676
 2456194.05704   -1.1471     2456194.06538   -0.5025     2456194.08638   -0.1808
 2456194.05819   -1.1463     2456194.06652   -0.5040     2456194.08752   -0.1859
 2456194.05933   -1.1514     2456194.06767   -0.5082     2456194.08867   -0.1783
 2456194.06048   -1.1614     2456194.06881   -0.5056     2456194.08982   -0.1826
 2456194.06162   -1.1702     2456194.06995   -0.5124     2456194.09096   -0.1821
 2456194.06277   -1.1727     2456194.07110   -0.5144     2456194.09211   -0.1801
 2456194.06391   -1.1856     2456194.07224   -0.5288     2456194.09326   -0.1838
 2456194.06505   -1.1827     2456194.07338   -0.5257     2456194.09441   -0.1853
 2456194.06620   -1.1889     2456194.07452   -0.5286     2456194.09556   -0.1947
 2456194.06734   -1.1904     2456194.07569   -0.5278     2456194.09671   -0.1919
 2456194.06848   -1.1966     2456194.07683   -0.5260     2456194.09783   -0.1983
 2456194.06963   -1.2003     2456194.07797   -0.5434     2456194.09895   -0.1904
 2456194.07077   -1.1971     2456194.07911   -0.5498     2456194.10007   -0.1954
 2456194.07191   -1.2033     2456194.08026   -0.5449     2456194.10122   -0.1897
 2456194.07305   -1.2070     2456194.08140   -0.5501     2456194.10232   -0.2000
 2456194.07419   -1.2114     2456194.08255   -0.5492     2456194.10345   -0.1964
 2456194.07536   -1.2154     2456194.08493   -0.5721     2456194.10456   -0.2034
 2456194.07650   -1.2147     2456194.08607   -0.5802     2456194.10566   -0.2041
 2456194.07765   -1.2180     2456194.08722   -0.5767     2456194.10676   -0.2038
 2456194.07879   -1.2214     2456194.08837   -0.5790     2456194.10786   -0.2027
 2456194.07993   -1.2241     2456194.08951   -0.5807     2456194.10897   -0.2014
 2456194.08108   -1.2288     2456194.09066   -0.5831     2456194.11007   -0.1945
 2456194.08222   -1.2255     2456194.09180   -0.5785     2456194.11117   -0.1973
 2456194.08460   -1.2616     2456194.09295   -0.5850     2456194.11539   -0.1914
 2456194.08575   -1.2626     2456194.09410   -0.5803     2456194.11762   -0.2003
 2456194.08689   -1.2638     2456194.09525   -0.5924     2456194.11863   -0.1921
 2456194.08804   -1.2658     2456194.09640   -0.5974     2456194.11964   -0.1951
 2456194.08918   -1.2680     2456194.09754   -0.5857     2456194.12065   -0.1832
 2456194.09033   -1.2770     2456194.09866   -0.5952     2456194.12165   -0.1937
 2456194.09148   -1.2746     2456194.09978   -0.5919     2456194.12267   -0.1937
 2456194.09262   -1.2783     2456194.10093   -0.5963     2456194.12369   -0.1916
 2456194.09377   -1.2795     2456194.10203   -0.5895     2456194.12470   -0.1867
 2456194.09492   -1.2796     2456194.10314   -0.5868     2456194.12571   -0.1812
 2456194.09607   -1.2802     2456194.10427   -0.5958     2456194.12671   -0.1782
 2456194.09722   -1.2802     2456194.10537   -0.5896     2456194.12772   -0.1952
 2456194.09835   -1.2802     2456194.10647   -0.6050     2456194.12873   -0.1794
 2456194.09947   -1.2832     2456194.10757   -0.5943     2456194.12974   -0.1730
 2456194.10059   -1.2929     2456194.10868   -0.5945     2456194.13076   -0.1728
 2456194.10174   -1.2894     2456194.10978   -0.5871     2456194.13177   -0.1759
 2456194.10284   -1.2858     2456194.11088   -0.6018     2456194.13278   -0.1745
 2456194.10397   -1.2906     2456194.11510   -0.5925     2456194.13379   -0.1620
 2456194.10507   -1.2850     2456194.11620   -0.6027     2456194.13480   -0.1682
 2456194.10618   -1.2916     2456194.11733   -0.5998     2456194.13581   -0.1649
 2456194.10728   -1.2937     2456194.11834   -0.6007     2456194.13681   -0.1631
 2456194.10838   -1.2926     2456194.11935   -0.5965     2456194.13783   -0.1563
 2456194.10948   -1.2815     2456194.12036   -0.5865     2456194.13883   -0.1400
 2456194.11058   -1.2956     2456194.12136   -0.5908     2456194.13985   -0.1513
 2456194.11480   -1.2872     2456194.12238   -0.5931     2456194.14086   -0.1533
 2456194.11590   -1.2856     2456194.12339   -0.5912     2456194.14189   -0.1375
 2456194.11703   -1.2882     2456194.12441   -0.5846     2456194.14290   -0.1413
 2456194.11804   -1.2882     2456194.12542   -0.5843     2456194.14391   -0.1406
 2456194.11905   -1.2899     2456194.12642   -0.5799     2456194.14492   -0.1245
 2456194.12006   -1.2850     2456194.12743   -0.5810     2456194.14593   -0.1323
 2456194.12107   -1.2894     2456194.12844   -0.5815     2456194.14694   -0.1283
 2456194.12208   -1.2872     2456194.12945   -0.5843     2456194.14796   -0.1159
 2456194.12309   -1.2871     2456194.13047   -0.5724     2456194.14898   -0.1119
 2456194.12411   -1.2868     2456194.13148   -0.5749     2456194.14999   -0.1119
 2456194.12512   -1.2773     2456194.13248   -0.5740     2456194.15101   -0.1096
 2456194.12613   -1.2778     2456194.13350   -0.5666     2456194.15203   -0.1000
 2456194.12714   -1.2846     2456194.13451   -0.5691     2456194.15307   -0.1057
 2456194.12815   -1.2741     2456194.13552   -0.5669     2456194.15408   -0.0934
 2456194.12915   -1.2727     2456194.13652   -0.5526     2456194.15510   -0.0950
 2456194.13017   -1.2700     2456194.13754   -0.5509     2456194.15611   -0.0816
 2456194.13118   -1.2687     2456194.13855   -0.5503     2456194.15713   -0.0734
 2456194.13219   -1.2654     2456194.13956   -0.5569     2456194.15815   -0.0844
 2456194.13320   -1.2605     2456194.14056   -0.5517     2456194.15915   -0.0747
 2456194.13421   -1.2493     2456194.14160   -0.5449     2456194.16017   -0.0725
 2456194.13522   -1.2506     2456194.14261   -0.5499     2456194.16119   -0.0709
 2456194.13623   -1.2504     2456194.14362   -0.5306     2456194.16219   -0.0621
 2456194.13724   -1.2622     2456194.14463   -0.5376     2456194.16321   -0.0455
 2456194.13825   -1.2401     2456194.14564   -0.5214     2456194.16422   -0.0526
 2456194.13926   -1.2470     2456194.14665   -0.5282     2456194.16526   -0.0310
 2456194.14027   -1.2490     2456194.14766   -0.5199     2456194.16627   -0.0312
 2456194.14131   -1.2370     2456194.14868   -0.5220     2456194.16728   -0.0296
 2456194.14232   -1.2278     2456194.14970   -0.5172     2456194.16829   -0.0188
 2456194.14333   -1.2396     2456194.15071   -0.5186     2456194.16931   -0.0187
 2456194.14433   -1.2243     2456194.15173   -0.5109     2456194.17033    0.0000
 2456194.14535   -1.2238     2456194.15274   -0.4992     2456194.17133    0.0031
 2456194.14635   -1.2151     2456194.15379   -0.5026     2456194.17235   -0.0010
 2456194.14736   -1.2058     2456194.15481   -0.4826     2456194.17336    0.0244
 2456194.14838   -1.2117     2456194.15582   -0.4795     2456194.17686    0.0251
 2456194.14940   -1.2061     2456194.15684   -0.4804     2456194.17787    0.0310
 2456194.15041   -1.2009     2456194.15785   -0.4719     2456194.17888    0.0382
 2456194.15143   -1.1937     2456194.15887   -0.4727     2456194.17990    0.0473
 2456194.15245   -1.1829     2456194.15988   -0.4664     2456194.18091    0.0651
 2456194.15349   -1.1784     2456194.16089   -0.4712     2456194.18192    0.0663
 2456194.15451   -1.1768     2456194.16190   -0.4515     2456194.18294    0.0657
 2456194.15552   -1.1747     2456194.16291   -0.4590     2456194.18395    0.0845
 2456194.15654   -1.1673     2456194.16393   -0.4529     2456194.18497    0.0920
 2456194.15755   -1.1653     2456194.16497   -0.4473     2456194.18598    0.1070
 2456194.15857   -1.1654     2456194.16598   -0.4339     2456194.18700    0.1038
 2456194.15958   -1.1549     2456194.16698   -0.4337     2456194.18801    0.1271
 2456194.16060   -1.1457     2456194.16800   -0.4287     2456194.18903    0.1225
 2456194.16161   -1.1445     2456194.16902   -0.4118     2456194.19004    0.1348
 2456194.16262   -1.1440     2456194.17003   -0.4106     2456194.19106    0.1451
 2456194.16363   -1.1366     2456194.17104   -0.4027     2456194.19207    0.1631
 2456194.16464   -1.1400     2456194.17205   -0.4020     2456194.19308    0.1771
 2456194.16568   -1.1277     2456194.17306   -0.3978     2456194.19408    0.1773
 2456194.16669   -1.1194     2456194.17407   -0.3914     2456194.19509    0.1894
 2456194.16770   -1.1113     2456194.17656   -0.3637     2456194.19610    0.2007
 2456194.16871   -1.0953     2456194.17758   -0.3662     2456194.19711    0.2055
 2456194.16973   -1.0965     2456194.17859   -0.3577     2456194.19812    0.2254
 2456194.17075   -1.0989     2456194.17960   -0.3559     2456194.19913    0.2370
 2456194.17176   -1.0986     2456194.18062   -0.3459     2456194.20017    0.2560
 2456194.17277   -1.0822     2456194.18163   -0.3423     2456194.20118    0.2618
 2456194.17378   -1.0716     2456194.18264   -0.3154     2456194.20219    0.2711
 2456194.17626   -1.0527     2456194.18366   -0.3062     2456194.20336    0.2769
 2456194.17728   -1.0473     2456194.18467   -0.3033     2456194.20454    0.2967
 2456194.17829   -1.0422     2456194.18569   -0.3044     2456194.20571    0.3049
 2456194.17930   -1.0386     2456194.18670   -0.2856     2456194.20688    0.3227
 2456194.18032   -1.0174     2456194.18772   -0.2843     2456194.20809    0.3334
 2456194.18133   -1.0203     2456194.18874   -0.2652     2456194.20927    0.3461
 2456194.18234   -1.0056     2456194.18975   -0.2575     2456194.21048    0.3637
 2456194.18336   -0.9968     2456194.19076   -0.2429     2456194.21170    0.3495
 2456194.18437   -0.9988     2456194.19178   -0.2377     2456194.21293    0.3483
 2456194.18539   -0.9851     2456194.19279   -0.2299     2456194.21417    0.3620
 2456194.18640   -0.9683     2456194.19379   -0.2320     2456194.21542    0.3613
 2456194.18742   -0.9640     2456194.19480   -0.2158     2456194.21667    0.3597
 2456194.18843   -0.9561     2456194.19581   -0.2028     2456194.21792    0.3759
 2456194.18945   -0.9515     2456194.19682   -0.1835     2456194.21917    0.3615
 2456194.19047   -0.9299     2456194.19783   -0.1841     2456194.22041    0.3645
 2456194.19148   -0.9291     2456194.19884   -0.1789     2456194.22166    0.3757
 2456194.19249   -0.9166     2456194.19985   -0.1542     2456194.22291    0.3713
 2456194.19350   -0.9008     2456194.20089   -0.1536     2456194.22416    0.3716
 2456194.19451   -0.8985     2456194.20190   -0.1337     2456194.22541    0.3813
 2456194.19551   -0.8860     2456194.20306   -0.1236     2456194.22666    0.3757
 2456194.19652   -0.8644     2456194.20423   -0.1096     2456194.22791    0.3879
 2456194.19754   -0.8618     2456194.20540   -0.1017     2456194.22915    0.3756
 2456194.19855   -0.8538     2456194.20657   -0.0717     2456194.23040    0.3814
 2456194.19956   -0.8338     2456194.20778   -0.0744     2456194.23165    0.3711
 2456194.20059   -0.8229     2456194.20895   -0.0683     2456194.23290    0.3684
 2456194.20160   -0.8101     2456194.21017   -0.0465     2456194.23415    0.3501
 2456194.20273   -0.8049     2456194.21139   -0.0351     2456194.23541    0.3643
 2456194.20390   -0.7886     2456194.21262   -0.0263     2456194.23666    0.3741
 2456194.20508   -0.7702     2456194.21386   -0.0397     2456194.23791    0.3635
 2456194.20625   -0.7650     2456194.21511   -0.0299     2456194.23916    0.3533
 2456194.20742   -0.7483     2456194.21636   -0.0320     2456194.24041    0.3563
 2456194.20863   -0.7301     2456194.21761   -0.0305     2456194.24166    0.3209
 2456194.20985   -0.7264     2456194.21886   -0.0245     2456194.24291    0.3277
 2456194.21107   -0.7201     2456194.22010   -0.0167     2456194.24416    0.2840
 2456194.21229   -0.7161     2456194.22135   -0.0218     2456194.24541    0.2931
 2456194.21351   -0.7086     2456194.22261   -0.0155     2456194.24666    0.3041
 2456194.21476   -0.7060     2456194.22385   -0.0151     2456194.24791    0.2604
 2456194.21601   -0.7005     2456194.22510   -0.0196     2456194.92898    0.3368
 2456194.21726   -0.6870     2456194.22635   -0.0132     2456194.93082    0.3315
 2456194.21850   -0.6826     2456194.22760   -0.0074     2456194.93265    0.3380
 2456194.21975   -0.6876     2456194.22884    0.0009     2456194.93448    0.3044
 2456194.22100   -0.6847     2456194.23009   -0.0181     2456194.93632    0.3347
 2456194.22225   -0.6812     2456194.23134   -0.0071     2456194.93776    0.3345
 2456194.22350   -0.6848     2456194.23259   -0.0079     2456194.93923    0.3302
 2456194.22475   -0.6774     2456194.23384   -0.0338     2456194.94067    0.3350
 2456194.22600   -0.6802     2456194.23510   -0.0092     2456194.94211    0.3312
 2456194.22725   -0.6705     2456194.23634   -0.0216     2456194.94356    0.3261
 2456194.22849   -0.6703     2456194.23760   -0.0239     2456194.94501    0.3219
 2456194.22975   -0.6744     2456194.23885   -0.0257     2456194.94646    0.3177
 2456194.23099   -0.6682     2456194.24010   -0.0378     2456194.94791    0.3057
 2456194.23224   -0.6820     2456194.24135   -0.0617     2456194.94937    0.2989
 2456194.23349   -0.6818     2456194.24260   -0.0613     2456194.95082    0.2809
 2456194.23474   -0.6703     2456194.24385   -0.0812     2456194.95228    0.2688
 2456194.23599   -0.6767     2456194.24510   -0.1046     2456194.95373    0.2499
 2456194.23724   -0.6731     2456194.24635   -0.1061     2456194.95519    0.2337
 2456194.23849   -0.6905     2456194.24760   -0.1152     2456194.95665    0.2271
 2456194.23975   -0.6980     2456194.92852   -0.0614     2456194.95810    0.2098
 2456194.24100   -0.7196     2456194.93035   -0.0600     2456194.95959    0.1877
 2456194.24225   -0.7211     2456194.93219   -0.0483     2456194.96104    0.1829
 2456194.24350   -0.7362     2456194.93402   -0.0593     2456194.96253    0.1655
 2456194.24475   -0.7461     2456194.93594   -0.0608     2456194.96398    0.1594
 2456194.24600   -0.7644     2456194.93740   -0.0525     2456194.96544    0.1403
 2456194.24725   -0.7749     2456194.93888   -0.0558     2456194.96689    0.1284
 2456194.92800   -0.7321     2456194.94031   -0.0581     2456194.96835    0.1195
 2456194.92984   -0.7422     2456194.94175   -0.0572     2456194.96980    0.1025
 2456194.93167   -0.7375     2456194.94320   -0.0645     2456194.97126    0.0932
 2456194.93350   -0.7358     2456194.94465   -0.0652     2456194.97271    0.0772
 2456194.93550   -0.7414     2456194.94610   -0.0819     2456194.97417    0.0637
 2456194.93700   -0.7364     2456194.94755   -0.0909     2456194.97563    0.0591
 2456194.93844   -0.7401     2456194.94900   -0.0946     2456194.97711    0.0610
 2456194.93991   -0.7436     2456194.95046   -0.1177     2456194.97857    0.0364
 2456194.94135   -0.7446     2456194.95191   -0.1221     2456194.98002    0.0282
 2456194.94279   -0.7442     2456194.95337   -0.1292     2456194.98117    0.0216
 2456194.94424   -0.7530     2456194.95483   -0.1477     2456194.98265    0.0096
 2456194.94569   -0.7509     2456194.95628   -0.1672     2456194.98410    0.0029
 2456194.94714   -0.7637     2456194.95774   -0.1711     2456194.98535   -0.0078
 2456194.94860   -0.7709     2456194.95922   -0.1867     2456194.98660   -0.0157
 2456194.95006   -0.7901     2456194.96068   -0.2084     2456194.98784   -0.0190
 2456194.95151   -0.7935     2456194.96216   -0.2254     2456194.98911   -0.0222
 2456194.95296   -0.8069     2456194.96362   -0.2321     2456194.99038   -0.0282
 2456194.95442   -0.8217     2456194.96507   -0.2460     2456194.99166   -0.0268
 2456194.95588   -0.8367     2456194.96653   -0.2679     2456194.99293   -0.0355
 2456194.95733   -0.8572     2456194.96798   -0.2773     2456194.99420   -0.0482
 2456194.95879   -0.8647     2456194.96944   -0.2859     2456194.99532   -0.0510
 2456194.96027   -0.8836     2456194.97089   -0.2949     2456194.99643   -0.0607
 2456194.96173   -0.8904     2456194.97235   -0.3140     2456194.99755   -0.0491
 2456194.96321   -0.9088     2456194.97381   -0.3115     2456194.99867   -0.0560
 2456194.96467   -0.9222     2456194.97526   -0.3245     2456194.99982   -0.0708
 2456194.96612   -0.9385     2456194.97675   -0.3346     2456195.00094   -0.0713
 2456194.96758   -0.9449     2456194.97821   -0.3527     2456195.00205   -0.0882
 2456194.96903   -0.9598     2456194.97966   -0.3588     2456195.00317   -0.0890
 2456194.97049   -0.9730     2456194.98226   -0.3777     2456195.00428   -0.0885
 2456194.97194   -0.9833     2456194.98374   -0.3862     2456195.00540   -0.0922
 2456194.97340   -0.9893     2456194.98502   -0.3857     2456195.00654   -0.0923
 2456194.97486   -0.9998     2456194.98627   -0.3937     2456195.00766   -0.0979
 2456194.97634   -1.0069     2456194.98751   -0.4000     2456195.00878   -0.0988
 2456194.97780   -1.0174     2456194.98878   -0.4103     2456195.00992   -0.1115
 2456194.97926   -1.0340     2456194.99006   -0.4177     2456195.01104   -0.1174
 2456194.98071   -1.0446     2456194.99133   -0.4227     2456195.01215   -0.1175
 2456194.98185   -1.0471     2456194.99260   -0.4312     2456195.01328   -0.1247
 2456194.98333   -1.0597     2456194.99388   -0.4365     2456195.01439   -0.1304
 2456194.98468   -1.0575     2456194.99501   -0.4399     2456195.01551   -0.1324
 2456194.98592   -1.0733     2456194.99613   -0.4472     2456195.01667   -0.1344
 2456194.98716   -1.0830     2456194.99725   -0.4484     2456195.01782   -0.1311
 2456194.98844   -1.0826     2456194.99837   -0.4502     2456195.01894   -0.1372
 2456194.98971   -1.0940     2456194.99951   -0.4598     2456195.02006   -0.1427
 2456194.99098   -1.0971     2456195.00063   -0.4595     2456195.02118   -0.1472
 2456194.99225   -1.1086     2456195.00175   -0.4770     2456195.02231   -0.1547
 2456194.99350   -1.1084     2456195.00287   -0.4755     2456195.02343   -0.1400
 2456194.99469   -1.1128     2456195.00398   -0.4833     2456195.02456   -0.1554
 2456194.99580   -1.1179     2456195.00509   -0.4885     2456195.02568   -0.1624
 2456194.99692   -1.1326     2456195.00624   -0.4896     2456195.02681   -0.1545
 2456194.99804   -1.1274     2456195.00736   -0.4991     2456195.02793   -0.1593
 2456194.99916   -1.1315     2456195.00847   -0.4944     2456195.02906   -0.1667
 2456195.00031   -1.1487     2456195.00962   -0.4996     2456195.03018   -0.1590
 2456195.00143   -1.1493     2456195.01073   -0.5103     2456195.03133   -0.1651
 2456195.00254   -1.1519     2456195.01185   -0.5079     2456195.03246   -0.1678
 2456195.00365   -1.1580     2456195.01297   -0.5142     2456195.03361   -0.1694
 2456195.00477   -1.1699     2456195.01409   -0.5202     2456195.03439   -0.1688
 2456195.00591   -1.1670     2456195.01521   -0.5258     2456195.03552   -0.1657
 2456195.00703   -1.1699     2456195.01636   -0.5318     2456195.03664   -0.1809
 2456195.00815   -1.1793     2456195.01748   -0.5241     2456195.03777   -0.1749
 2456195.00926   -1.1842     2456195.01864   -0.5310     2456195.03855   -0.1850
 2456195.01041   -1.1957     2456195.01975   -0.5365     2456195.03967   -0.1798
 2456195.01153   -1.1888     2456195.02088   -0.5428     2456195.04080   -0.1723
 2456195.01264   -1.2029     2456195.02200   -0.5533     2456195.04192   -0.1791
 2456195.01376   -1.1959     2456195.02313   -0.5431     2456195.04305   -0.1832
 2456195.01488   -1.2036     2456195.02425   -0.5521     2456195.04418   -0.1824
 2456195.01603   -1.2109     2456195.02537   -0.5509     2456195.04530   -0.1920
 2456195.01715   -1.2047     2456195.02650   -0.5554     2456195.04609   -0.1822
 2456195.01830   -1.2173     2456195.02762   -0.5611     2456195.04721   -0.1937
 2456195.01943   -1.2201     2456195.02875   -0.5582     2456195.04800   -0.1941
 2456195.02055   -1.2164     2456195.02987   -0.5619     2456195.04912   -0.1843
 2456195.02167   -1.2264     2456195.03100   -0.5761     2456195.05024   -0.1878
 2456195.02280   -1.2325     2456195.03215   -0.5686     2456195.05137   -0.1828
 2456195.02392   -1.2394     2456195.03331   -0.5712     2456195.05249   -0.1906
 2456195.02505   -1.2374     2456195.03409   -0.5635     2456195.05361   -0.1981
 2456195.02617   -1.2453     2456195.03521   -0.5855     2456195.05473   -0.1850
 2456195.02730   -1.2427     2456195.03634   -0.5792     2456195.05552   -0.1938
 2456195.02842   -1.2501     2456195.03746   -0.5761     2456195.05664   -0.1945
 2456195.02955   -1.2507     2456195.03825   -0.5787     2456195.05777   -0.1818
 2456195.03067   -1.2459     2456195.03937   -0.5804     2456195.05889   -0.1847
 2456195.03182   -1.2529     2456195.04049   -0.5849     2456195.06002   -0.1906
 2456195.03298   -1.2564     2456195.04162   -0.5751     2456195.06114   -0.1822
 2456195.03488   -1.2671     2456195.04274   -0.5774     2456195.06227   -0.1773
 2456195.03601   -1.2659     2456195.04387   -0.5942     2456195.06340   -0.1791
 2456195.03713   -1.2686     2456195.04500   -0.5818     2456195.06452   -0.1856
 2456195.03904   -1.2736     2456195.04578   -0.5852     2456195.06565   -0.1748
 2456195.04017   -1.2748     2456195.04690   -0.5983     2456195.06677   -0.1762
 2456195.04129   -1.2788     2456195.04769   -0.5908     2456195.06790   -0.1824
 2456195.04242   -1.2754     2456195.04881   -0.5827     2456195.06902   -0.1732
 2456195.04354   -1.2821     2456195.04994   -0.5955     2456195.07015   -0.1578
 2456195.04467   -1.2733     2456195.05106   -0.5919     2456195.07127   -0.1812
 2456195.04658   -1.2796     2456195.05218   -0.5890     2456195.07239   -0.1673
 2456195.04849   -1.2844     2456195.05330   -0.5898     2456195.07354   -0.1541
 2456195.04961   -1.2862     2456195.05443   -0.5972     2456195.07466   -0.1509
 2456195.05073   -1.2713     2456195.05521   -0.5878     2456195.07580   -0.1543
 2456195.05186   -1.2830     2456195.05634   -0.5897     2456195.07692   -0.1659
 2456195.05298   -1.2821     2456195.05746   -0.5926     2456195.07804   -0.1477
 2456195.05410   -1.2818     2456195.05859   -0.5848     2456195.07915   -0.1346
 2456195.05601   -1.2722     2456195.05971   -0.5888     2456195.08027   -0.1525
 2456195.05713   -1.2791     2456195.06084   -0.5843     2456195.08138   -0.1358
 2456195.05826   -1.2694     2456195.06196   -0.5810     2456195.08250   -0.1501
 2456195.05938   -1.2733     2456195.06309   -0.5828     2456195.08361   -0.1301
 2456195.06051   -1.2789     2456195.06422   -0.5987     2456195.08473   -0.1315
 2456195.06163   -1.2817     2456195.06534   -0.5759     2456195.08585   -0.1253
 2456195.06276   -1.2865     2456195.06647   -0.5775     2456195.08786   -0.1220
 2456195.06389   -1.2774     2456195.06759   -0.5723     2456195.08897   -0.1177
 2456195.06501   -1.2814     2456195.06872   -0.5626     2456195.09009   -0.1120
 2456195.06614   -1.2757     2456195.06984   -0.5720     2456195.09144   -0.1198
 2456195.06726   -1.2666     2456195.07096   -0.5614     2456195.09255   -0.1188
 2456195.06839   -1.2620     2456195.07209   -0.5720     2456195.09367   -0.0972
 2456195.06952   -1.2633     2456195.07324   -0.5618     2456195.09479   -0.1041
 2456195.07064   -1.2583     2456195.07435   -0.5683     2456195.09592   -0.0869
 2456195.07176   -1.2678     2456195.07550   -0.5612     2456195.09703   -0.0920
 2456195.07291   -1.2582     2456195.07662   -0.5703     2456195.09818   -0.0911
 2456195.07403   -1.2695     2456195.07773   -0.5457     2456195.09932   -0.0787
 2456195.07515   -1.2536     2456195.07885   -0.5489     2456195.10044   -0.0823
 2456195.07629   -1.2411     2456195.07996   -0.5582     2456195.10159   -0.0718
 2456195.07741   -1.2325     2456195.08108   -0.5358     2456195.10271   -0.0669
 2456195.07853   -1.2501     2456195.08219   -0.5474     2456195.10383   -0.0583
 2456195.07964   -1.2376     2456195.08331   -0.5414     2456195.10460   -0.0493
 2456195.08075   -1.2424     2456195.08443   -0.5397     2456195.10572   -0.0551
 2456195.08187   -1.2422     2456195.08555   -0.5426     2456195.10684   -0.0369
 2456195.08299   -1.2372     2456195.08755   -0.5313     2456195.10795   -0.0431
 2456195.08410   -1.2426     2456195.08867   -0.5184     2456195.10907   -0.0361
 2456195.08522   -1.2214     2456195.08979   -0.5267     2456195.11019   -0.0234
 2456195.08723   -1.2275     2456195.09090   -0.5133     2456195.11134   -0.0236
 2456195.08834   -1.2169     2456195.09225   -0.5088     2456195.11248   -0.0152
 2456195.08946   -1.2204     2456195.09337   -0.5041     2456195.11326   -0.0096
 2456195.09058   -1.2246     2456195.09449   -0.5019     2456195.11440    0.0003
 2456195.09192   -1.2092     2456195.09561   -0.4954     2456195.11553    0.0015
 2456195.09305   -1.2035     2456195.09673   -0.4965     2456195.11664    0.0113
 2456195.09416   -1.1947     2456195.09787   -0.4927     2456195.11775    0.0264
 2456195.09528   -1.1938     2456195.09902   -0.4917     2456195.11887    0.0247
 2456195.09640   -1.1802     2456195.10014   -0.4778     2456195.11999    0.0306
 2456195.09752   -1.1859     2456195.10126   -0.4746     2456195.12111    0.0453
 2456195.09867   -1.1781     2456195.10240   -0.4688     2456195.12225    0.0493
 2456195.09981   -1.1590     2456195.10352   -0.4629     2456195.12337    0.0631
 2456195.10093   -1.1622     2456195.10430   -0.4524     2456195.12449    0.0681
 2456195.10208   -1.1653     2456195.10542   -0.4408     2456195.12563    0.0868
 2456195.10320   -1.1574     2456195.10653   -0.4488     2456195.12677    0.0778
 2456195.10509   -1.1529     2456195.10765   -0.4466     2456195.12789    0.0977
 2456195.10621   -1.1379     2456195.10877   -0.4360     2456195.12903    0.1039
 2456195.10733   -1.1414     2456195.10989   -0.4312     2456195.13018    0.1264
 2456195.10844   -1.1225     2456195.11100   -0.4149     2456195.13132    0.1277
 2456195.10956   -1.1225     2456195.11215   -0.4176     2456195.13244    0.1410
 2456195.11068   -1.1181     2456195.11296   -0.4096     2456195.13356    0.1385
 2456195.11182   -1.0981     2456195.11410   -0.4137     2456195.13468    0.1617
 2456195.11375   -1.1016     2456195.11522   -0.4110     2456195.13580    0.1853
 2456195.11489   -1.0965     2456195.11633   -0.3991     2456195.13692    0.1860
 2456195.11601   -1.0800     2456195.11745   -0.3853     2456195.13804    0.1879
 2456195.11713   -1.0746     2456195.11857   -0.3817     2456195.13916    0.2018
 2456195.11824   -1.0646     2456195.11968   -0.3705     2456195.14028    0.2109
 2456195.11936   -1.0682     2456195.12080   -0.3650     2456195.14141    0.2215
 2456195.12048   -1.0510     2456195.12192   -0.3560     2456195.14253    0.2376
 2456195.12159   -1.0461     2456195.12306   -0.3409     2456195.14369    0.2578
 2456195.12274   -1.0417     2456195.12418   -0.3350     2456195.14481    0.2668
 2456195.12386   -1.0258     2456195.12533   -0.3277     2456195.14594    0.2675
 2456195.12497   -1.0241     2456195.12644   -0.3115     2456195.14709    0.2867
 2456195.12612   -1.0061     2456195.12759   -0.3102     2456195.14821    0.3035
 2456195.12726   -1.0026     2456195.12873   -0.3039     2456195.14933    0.3057
 2456195.12841   -0.9928     2456195.12985   -0.2913     2456195.15015    0.3260
 2456195.12952   -0.9895     2456195.13099   -0.2743     2456195.15127    0.3347
 2456195.13067   -0.9812     2456195.13214   -0.2659     2456195.15243    0.3280
 2456195.13181   -0.9620     2456195.13325   -0.2638     2456195.15359    0.3360
 2456195.13293   -0.9553     2456195.13437   -0.2456     2456195.15471    0.3290
 2456195.13405   -0.9344     2456195.13549   -0.2384     2456195.15583    0.3331
 2456195.13517   -0.9293     2456195.13661   -0.2206     2456195.15695    0.3364
 2456195.13629   -0.9176     2456195.13773   -0.2169     2456195.15811    0.3445
 2456195.13740   -0.8985     2456195.13885   -0.2013     2456195.15924    0.3462
 2456195.13852   -0.8984     2456195.13998   -0.1890     2456195.16036    0.3461
 2456195.13965   -0.8847     2456195.14110   -0.1758     2456195.16149    0.3405
 2456195.14077   -0.8661     2456195.14223   -0.1600     2456195.16261    0.3409
 2456195.14190   -0.8639     2456195.14338   -0.1549     2456195.16342    0.3315
 2456195.14305   -0.8456     2456195.14450   -0.1406     2456195.16455    0.3442
 2456195.14418   -0.8263     2456195.14563   -0.1215     2456195.16570    0.3385
 2456195.14530   -0.8220     2456195.14679   -0.1123     2456195.16683    0.3584
 2456195.14646   -0.8140     2456195.14790   -0.1024     2456195.16795    0.3467
 2456195.14758   -0.7982     2456195.14903   -0.0947     2456195.16913    0.3411
 2456195.14870   -0.7904     2456195.14981   -0.0889     2456195.17024    0.3294
 2456195.15064   -0.7713     2456195.15097   -0.0785     2456195.17147    0.3386
 2456195.15176   -0.7618     2456195.15209   -0.0747     2456195.17269    0.3344
 2456195.15295   -0.7588     2456195.15328   -0.0716     2456195.17392    0.3426
 2456195.15408   -0.7530     2456195.15440   -0.0680     2456195.17514    0.3301
 2456195.15520   -0.7513     2456195.15553   -0.0651     2456195.17636    0.3250
 2456195.15632   -0.7516     2456195.15665   -0.0538     2456195.17770    0.3273
 2456195.15747   -0.7450     2456195.15781   -0.0558     2456195.17907    0.3262
 2456195.15860   -0.7448     2456195.15893   -0.0528     2456195.18041    0.3159
 2456195.15973   -0.7337     2456195.16005   -0.0538     2456195.18181    0.3074
 2456195.16085   -0.7318     2456195.16118   -0.0491     2456195.18318    0.2996
 2456195.16198   -0.7442     2456195.16230   -0.0597     2456195.18452    0.2784
 2456195.16392   -0.7499     2456195.16309   -0.0651     2456195.18587    0.2762
 2456195.16504   -0.7274     2456195.16424   -0.0589     2456195.18721    0.2572
 2456195.16620   -0.7458     2456195.16537   -0.0544     2456195.18855    0.2303
 2456195.16732   -0.7369     2456195.16652   -0.0610     2456195.18989    0.2160
 2456195.16847   -0.7287     2456195.16765   -0.0457     2456195.19124    0.2100
 2456195.16962   -0.7442     2456195.16882   -0.0486     2456195.19258    0.2018
 2456195.17079   -0.7400     2456195.16994   -0.0428     2456195.19393    0.1850
 2456195.17202   -0.7346     2456195.17114   -0.0598     2456195.19527    0.1817
 2456195.17324   -0.7386     2456195.17237   -0.0502     2456195.19662    0.1628
 2456195.17447   -0.7428     2456195.17359   -0.0579     2456195.19796    0.1507
 2456195.17569   -0.7522     2456195.17481   -0.0588     2456195.19931    0.1425
 2456195.17697   -0.7523     2456195.17604   -0.0694     2456195.20066    0.1269
 2456195.17831   -0.7540     2456195.17737   -0.0575     2456195.20204    0.1083
 2456195.17968   -0.7704     2456195.17873   -0.0732     2456195.20338    0.0991
 2456195.18107   -0.7793     2456195.18007   -0.0767     2456195.20473    0.0941
 2456195.18242   -0.7895     2456195.18147   -0.0872     2456195.20685    0.0775
 2456195.18379   -0.7948     2456195.18281   -0.1065     2456195.20823    0.0553
 2456195.18513   -0.8157     2456195.18418   -0.1247     2456195.20958    0.0390
 2456195.18647   -0.8298     2456195.18553   -0.1314     2456195.21093    0.0506
 2456195.18782   -0.8318     2456195.18687   -0.1510     2456195.21227    0.0444
 2456195.18916   -0.8486     2456195.18821   -0.1643     2456195.21362    0.0237
 2456195.19050   -0.8613     2456195.18956   -0.1609     2456195.21482    0.0161
 2456195.19185   -0.8819     2456195.19090   -0.1856     2456195.21601    0.0187
 2456195.19319   -0.8872     2456195.19224   -0.1953     2456195.21721    0.0037
 2456195.19454   -0.9034     2456195.19359   -0.2166     2456195.21841   -0.0033
 2456195.19589   -0.9127     2456195.19493   -0.2251     2456195.21964   -0.0143
 2456195.19723   -0.9323     2456195.19628   -0.2308     2456195.22304   -0.0180
 2456195.19857   -0.9364     2456195.19763   -0.2543     2456195.22424   -0.0373
 2456195.19992   -0.9538     2456195.19897   -0.2617     2456195.22544   -0.0423
 2456195.20127   -0.9653     2456195.20032   -0.2762     2456195.22664   -0.0502
 2456195.20265   -0.9725     2456195.20167   -0.2892     2456195.22783   -0.0537
 2456195.20399   -0.9792     2456195.20304   -0.2895     2456195.22904   -0.0618
 2456195.20612   -0.9973     2456195.20439   -0.3034     2456195.23023   -0.0530
 2456195.20749   -1.0161     2456195.20651   -0.3283     2456195.23146   -0.0577
 2456195.20884   -1.0111     2456195.20789   -0.3286     2456195.23266   -0.0762
 2456195.21019   -1.0321     2456195.20924   -0.3328     2456195.23386   -0.0701
 2456195.21154   -1.0416     2456195.21058   -0.3504     2456195.23508   -0.0846
 2456195.21288   -1.0469     2456195.21193   -0.3634     2456195.23628   -0.0825
 2456195.21414   -1.0536     2456195.21328   -0.3672     2456195.23747   -0.0936
 2456195.21533   -1.0562     2456195.21449   -0.3725     2456195.23867   -0.0877
 2456195.21653   -1.0649     2456195.21569   -0.3959     2456195.23987   -0.1032
 2456195.21773   -1.0827     2456195.21688   -0.4061     2456196.01581   -0.1532
 2456195.21893   -1.0889     2456195.21808   -0.3979     2456196.01706   -0.1509
 2456195.22236   -1.0981     2456195.21928   -0.4144     2456196.01831   -0.1449
 2456195.22356   -1.1143     2456195.22271   -0.4144     2456196.01956   -0.1343
 2456195.22476   -1.1218     2456195.22391   -0.4340     2456196.02081   -0.1427
 2456195.22596   -1.1097     2456195.22511   -0.4319     2456196.02207   -0.1375
 2456195.22716   -1.1215     2456195.22631   -0.4331     2456196.02331   -0.1309
 2456195.22835   -1.1315     2456195.22751   -0.4389     2456196.02457   -0.1267
 2456195.22955   -1.1403     2456195.22871   -0.4601     2456196.02582   -0.1208
 2456195.23075   -1.1401     2456195.22990   -0.4704     2456196.02707   -0.1179
 2456195.23198   -1.1331     2456195.23113   -0.4722     2456196.02832   -0.1166
 2456195.23318   -1.1407     2456195.23233   -0.4780     2456196.02960   -0.1144
 2456195.23438   -1.1489     2456195.23353   -0.4651     2456196.03086   -0.1015
 2456195.23560   -1.1534     2456195.23476   -0.4697     2456196.03211   -0.1017
 2456195.23680   -1.1502     2456195.23595   -0.4783     2456196.03336   -0.0988
 2456195.23799   -1.1562     2456195.23715   -0.4918     2456196.03462   -0.0974
 2456195.23919   -1.1689     2456195.23834   -0.4775     2456196.03587   -0.0900
 2456196.01513   -1.2593     2456196.01550   -0.5627     2456196.03713   -0.0770
 2456196.01637   -1.2516     2456196.01674   -0.5602     2456196.03797   -0.0781
 2456196.01762   -1.2405     2456196.01799   -0.5588     2456196.03922   -0.0778
 2456196.01887   -1.2528     2456196.01924   -0.5528     2456196.04047   -0.0756
 2456196.02012   -1.2412     2456196.02049   -0.5522     2456196.04173   -0.0582
 2456196.02137   -1.2389     2456196.02174   -0.5443     2456196.04298   -0.0567
 2456196.02262   -1.2298     2456196.02299   -0.5406     2456196.04423   -0.0557
 2456196.02387   -1.2270     2456196.02424   -0.5364     2456196.04549   -0.0412
 2456196.02512   -1.2278     2456196.02549   -0.5400     2456196.04675   -0.0434
 2456196.02637   -1.2208     2456196.02674   -0.5321     2456196.04800   -0.0345
 2456196.02763   -1.2214     2456196.02800   -0.5263     2456196.04926   -0.0359
 2456196.02891   -1.2092     2456196.02928   -0.5219     2456196.05051   -0.0153
 2456196.03016   -1.2137     2456196.03053   -0.5196     2456196.05149   -0.0183
 2456196.03141   -1.1912     2456196.03178   -0.5137     2456196.05274   -0.0151
 2456196.03267   -1.1975     2456196.03304   -0.5147     2456196.05400   -0.0051
 2456196.03392   -1.1917     2456196.03429   -0.4998     2456196.05525    0.0086
 2456196.03518   -1.1896     2456196.03555   -0.5021     2456196.05664    0.0119
 2456196.03643   -1.1902     2456196.03680   -0.4952     2456196.05789    0.0176
 2456196.03853   -1.1740     2456196.03765   -0.4926     2456196.05918    0.0286
 2456196.03978   -1.1668     2456196.03890   -0.4819     2456196.06046    0.0388
 2456196.04103   -1.1643     2456196.04015   -0.4873     2456196.06172    0.0473
 2456196.04228   -1.1611     2456196.04140   -0.4691     2456196.06383    0.0569
 2456196.04354   -1.1568     2456196.04266   -0.4721     2456196.06508    0.0663
 2456196.04479   -1.1482     2456196.04391   -0.4588     2456196.06634    0.0794
 2456196.04605   -1.1377     2456196.04516   -0.4485     2456196.06965    0.1171
 2456196.04730   -1.1484     2456196.04642   -0.4502     2456196.07091    0.1189
 2456196.04856   -1.1397     2456196.04767   -0.4422     2456196.07217    0.1296
 2456196.04981   -1.1287     2456196.04893   -0.4468     2456196.07356    0.1545
 2456196.05106   -1.1216     2456196.05018   -0.4297     2456196.07496    0.1510
 2456196.05205   -1.1108     2456196.05367   -0.4159     2456196.07635    0.1699
 2456196.05330   -1.1065     2456196.05492   -0.4044     2456196.07777    0.1955
 2456196.05456   -1.1026     2456196.05629   -0.3932     2456196.07920    0.2012
 2456196.05581   -1.0934     2456196.05757   -0.3961     2456196.08059    0.2171
 2456196.05720   -1.0899     2456196.05885   -0.3885     2456196.08199    0.2296
 2456196.05845   -1.0829     2456196.06014   -0.3782     2456196.08338    0.2463
 2456196.05973   -1.0692     2456196.06139   -0.3715     2456196.08478    0.2509
 2456196.06102   -1.0575     2456196.06265   -0.3553     2456196.08617    0.2730
 2456196.06228   -1.0492     2456196.06476   -0.3392     2456196.08757    0.2948
 2456196.06438   -1.0339     2456196.06601   -0.3256     2456196.08896    0.2941
 2456196.06564   -1.0288     2456196.06727   -0.3172     2456196.09035    0.3131
 2456196.06689   -1.0147     2456196.06830   -0.3161     2456196.09178    0.3276
 2456196.06793   -1.0132     2456196.06933   -0.3004     2456196.09383    0.3300
 2456196.06896   -1.0009     2456196.07058   -0.2932     2456196.09588    0.3472
 2456196.07021   -0.9936     2456196.07184   -0.2810     2456196.09790    0.3474
 2456196.07147   -0.9810     2456196.07321   -0.2700     2456196.09995    0.3546
 2456196.07280   -0.9619     2456196.07461   -0.2597     2456196.10198    0.3576
 2456196.07419   -0.9426     2456196.07600   -0.2406     2456196.10400    0.3599
 2456196.07559   -0.9414     2456196.07740   -0.2245     2456196.10605    0.3545
 2456196.07698   -0.9313     2456196.07882   -0.2112     2456196.14125    0.1279
 2456196.07840   -0.9105     2456196.08025   -0.1973     2456196.14288    0.1070
 2456196.07983   -0.8948     2456196.08164   -0.1818     2456196.14452    0.1234
 2456196.08122   -0.8917     2456196.08303   -0.1685     2456196.14616    0.0998
 2456196.08261   -0.8686     2456196.08443   -0.1561     2456196.14781    0.0890
 2456196.08401   -0.8495     2456196.08582   -0.1373     2456196.14946    0.0599
 2456196.08540   -0.8358     2456196.08721   -0.1236     2456196.15111    0.0463
 2456196.08680   -0.8156     2456196.08861   -0.1137     2456196.15275    0.0418
 2456196.08819   -0.8126     2456196.09000   -0.1055     2456196.15439    0.0292
 2456196.08958   -0.7899     2456196.09140   -0.0816     2456196.15603    0.0159
 2456196.09098   -0.7980     2456196.09333   -0.0806     2456196.15768    0.0038
 2456196.09275   -0.7531     2456196.09541   -0.0641     2456196.15932   -0.0062
 2456196.09481   -0.7488     2456196.09744   -0.0586     2456196.16097   -0.0068
 2456196.09686   -0.7353     2456196.09949   -0.0535     2456196.16261   -0.0121
 2456196.09888   -0.7403     2456196.10151   -0.0523     2456217.91599   -0.1010
 2456196.10093   -0.7370     2456196.10353   -0.0477     2456217.91993   -0.0953
 2456196.10295   -0.7338     2456196.10556   -0.0406     2456217.92147   -0.0893
 2456196.10498   -0.7354     2456196.10858   -0.0358     2456217.92300   -0.0874
 2456196.10765   -0.6880     2456196.14084   -0.2762     2456217.92455   -0.0649
 2456196.14035   -0.9528     2456196.14248   -0.2972     2456217.92610   -0.0586
 2456196.14199   -0.9834     2456196.14412   -0.2882     2456217.92764   -0.0625
 2456196.14363   -0.9771     2456196.14577   -0.3140     2456217.92918   -0.0500
 2456196.14528   -0.9982     2456196.14740   -0.3377     2456217.93072   -0.0406
 2456196.14691   -1.0180     2456196.14904   -0.3325     2456217.93227   -0.0477
 2456196.14855   -1.0225     2456196.15069   -0.3601     2456217.93382   -0.0429
 2456196.15020   -1.0364     2456196.15234   -0.3715     2456217.93537   -0.0253
 2456196.15185   -1.0525     2456196.15398   -0.3825     2456217.93696   -0.0200
 2456196.15350   -1.0601     2456196.15563   -0.3862     2456217.93864   -0.0060
 2456196.15514   -1.0764     2456196.15727   -0.3945     2456217.94032    0.0066
 2456196.15678   -1.0855     2456196.15892   -0.4105     2456217.94200    0.0098
 2456196.15843   -1.0982     2456196.16056   -0.4240     2456217.94368    0.0236
 2456196.16007   -1.1109     2456196.16220   -0.4343     2456217.94536    0.0328
 2456196.16172   -1.1130     2456217.91565   -0.5003     2456217.94704    0.0415
 2456217.91521   -1.1882     2456217.91956   -0.4816     2456217.94872    0.0516
 2456217.91673   -1.1799     2456217.92110   -0.4839     2456217.94978    0.0546
 2456217.92066   -1.1647     2456217.92264   -0.4712     2456217.95146    0.0709
 2456217.92220   -1.1573     2456217.92418   -0.4735     2456217.95315    0.0832
 2456217.92374   -1.1497     2456217.92573   -0.4611     2456217.95483    0.0991
 2456217.92529   -1.1478     2456217.92728   -0.4560     2456217.95652    0.1107
 2456217.92684   -1.1362     2456217.92881   -0.4527     2456217.95821    0.1236
 2456217.92838   -1.1356     2456217.93035   -0.4335     2456217.95989    0.1438
 2456217.92992   -1.1311     2456217.93190   -0.4300     2456217.96158    0.1532
 2456217.93146   -1.1234     2456217.93345   -0.4338     2456217.96327    0.1759
 2456217.93301   -1.1066     2456217.93500   -0.4163     2456217.96496    0.1810
 2456217.93456   -1.1025     2456217.93656   -0.4037     2456217.96664    0.2015
 2456217.93612   -1.0962     2456217.93823   -0.4025     2456217.96836    0.2238
 2456217.93776   -1.0935     2456217.93991   -0.3884     2456217.97005    0.2280
 2456217.93944   -1.0859     2456217.94159   -0.3814     2456217.97292    0.2613
 2456217.94112   -1.0683     2456217.94327   -0.3687     2456217.97460    0.2750
 2456217.94280   -1.0679     2456217.94495   -0.3620     2456217.97613    0.2908
 2456217.94448   -1.0484     2456217.94663   -0.3517     2456217.97773    0.2975
 2456217.94615   -1.0377     2456217.94831   -0.3400     2456217.97932    0.3098
 2456217.94784   -1.0301     2456217.94937   -0.3306     2456217.98091    0.3166
 2456217.95058   -1.0124     2456217.95105   -0.3243     2456217.98251    0.3212
 2456217.95226   -0.9982     2456217.95274   -0.3128     2456217.98411    0.3253
 2456217.95395   -0.9852     2456217.95442   -0.2953     2456217.98570    0.3241
 2456217.95563   -0.9688     2456217.95611   -0.2843     2456217.98730    0.3246
 2456217.95732   -0.9606     2456217.95780   -0.2664     2456217.98890    0.3195
 2456217.95901   -0.9434     2456217.95949   -0.2520     2456217.99050    0.3244
 2456217.96070   -0.9285     2456217.96117   -0.2404     2456217.99210    0.3207
 2456217.96238   -0.9153     2456217.96286   -0.2230     2456217.99370    0.3177
 2456217.96407   -0.9045     2456217.96455   -0.2122     2456217.99530    0.3202
 2456217.96576   -0.8937     2456217.96623   -0.1962     2456217.99691    0.3184
 2456217.96748   -0.8748     2456217.96795   -0.1817     2456217.99851    0.3238
 2456217.96916   -0.8564     2456217.96963   -0.1654     2456218.00011    0.3255
 2456217.97085   -0.8418     2456217.97250   -0.1362     2456218.00171    0.3258
 2456217.97372   -0.8187     2456217.97419   -0.1188     2456218.00332    0.3204
 2456217.97529   -0.8029     2456217.97573   -0.1039     2456218.00492    0.3196
 2456217.97688   -0.7926     2456217.97732   -0.1030     2456218.00653    0.3189
 2456217.97847   -0.7829     2456217.97891   -0.0843     2456218.00814    0.3094
 2456217.98007   -0.7728     2456217.98051   -0.0745     2456218.00975    0.2953
 2456217.98166   -0.7717     2456217.98210   -0.0827     2456218.01222    0.2939
 2456217.98326   -0.7710     2456217.98370   -0.0780     2456218.01383    0.2788
 2456217.98486   -0.7714     2456217.98530   -0.0750     2456218.01544    0.2708
 2456217.98645   -0.7680     2456217.98690   -0.0711     2456218.01704    0.2569
 2456217.98805   -0.7670     2456217.98849   -0.0763     2456218.01865    0.2364
 2456217.98965   -0.7667     2456217.99009   -0.0735     2456218.02025    0.2226
 2456217.99125   -0.7646     2456217.99169   -0.0717     2456218.02186    0.2108
 2456217.99285   -0.7645     2456217.99329   -0.0747     2456218.02347    0.1949
 2456217.99445   -0.7638     2456217.99489   -0.0730     2456218.02585    0.1718
 2456217.99605   -0.7674     2456217.99650   -0.0720     2456218.02746    0.1563
 2456217.99766   -0.7598     2456217.99810   -0.0677     2456218.02906    0.1406
 2456217.99926   -0.7678     2456217.99970   -0.0675     2456218.03068    0.1293
 2456218.00086   -0.7662     2456218.00131   -0.0701     2456218.03229    0.1137
 2456218.00247   -0.7679     2456218.00291   -0.0832     2456218.03390    0.1020
 2456218.00407   -0.7666     2456218.00451   -0.0737     2456218.03552    0.0931
 2456218.00568   -0.7693     2456218.00612   -0.0801     2456218.03712    0.0742
 2456218.00728   -0.7755     2456218.00773   -0.0772     2456218.03873    0.0642
 2456218.00889   -0.7868     2456218.00934   -0.0801     2456218.04035    0.0539
 2456218.01137   -0.7810     2456218.01181   -0.0974     2456218.04195    0.0461
 2456218.01298   -0.7949     2456218.01342   -0.1130     2456218.04356    0.0297
 2456218.01458   -0.8106     2456218.01503   -0.1264     2456218.04491    0.0229
 2456218.01619   -0.8209     2456218.01663   -0.1423     2456218.04627    0.0131
 2456218.01780   -0.8362     2456218.01824   -0.1535     2456218.04762    0.0095
 2456218.01940   -0.8489     2456218.01984   -0.1664     2456218.04896    0.0018
 2456218.02100   -0.8659     2456218.02145   -0.1818     2456218.05031   -0.0088
 2456218.02261   -0.8801     2456218.02306   -0.1984     2456218.05165   -0.0156
 2456218.02485   -0.9001     2456218.02544   -0.2172     2456218.05303   -0.0296
 2456218.02660   -0.9167     2456218.02705   -0.2331     2456218.05440   -0.0198
 2456218.02820   -0.9318     2456218.02866   -0.2536     2456218.05578   -0.0371
 2456218.02983   -0.9429     2456218.03027   -0.2621     2456218.05716   -0.0421
 2456218.03143   -0.9519     2456218.03187   -0.2728     2456218.05854   -0.0456
 2456218.03304   -0.9745     2456218.03349   -0.2882     2456218.05992   -0.0529
 2456218.03466   -0.9831     2456218.03510   -0.3019     2456218.06129   -0.0576
 2456218.03626   -0.9999     2456218.03671   -0.3195     2456218.06267   -0.0605
 2456218.03787   -1.0084     2456218.03833   -0.3227     2456218.06405   -0.0666
 2456218.03949   -1.0171     2456218.03993   -0.3333     2456218.06543   -0.0738
 2456218.04110   -1.0304     2456218.04154   -0.3437     2456218.06681   -0.0842
 2456218.04271   -1.0405     2456218.04316   -0.3613     2456218.06819   -0.0903
 2456218.04421   -1.0461     2456218.04458   -0.3704     2456218.06957   -0.0878
 2456218.04556   -1.0535     2456218.04593   -0.3759     2456218.07095   -0.0897
 2456218.04691   -1.0649     2456218.04727   -0.3789     2456218.07233   -0.1028
 2456218.04825   -1.0663     2456218.04862   -0.3941     2456218.07371   -0.1062
 2456218.04959   -1.0782     2456218.04997   -0.4021     2456218.07517   -0.1142
 2456218.05094   -1.0899     2456218.05132   -0.4006     2456218.07656   -0.1150
 2456218.05229   -1.0921     2456218.05267   -0.4109     2456218.07794   -0.1130
 2456218.05367   -1.0980     2456218.05405   -0.4163     2456218.07932   -0.1255
 2456218.05504   -1.1035     2456218.05542   -0.4202     2456218.08070   -0.1308
 2456218.05642   -1.1144     2456218.05680   -0.4342     2456218.08208   -0.1327
 2456218.05780   -1.1170     2456218.05818   -0.4396     2456218.08346   -0.1288
 2456218.05918   -1.1240     2456218.05956   -0.4427     2456218.08485   -0.1392
 2456218.06056   -1.1327     2456218.06094   -0.4447     2456218.08624   -0.1431
 2456218.06193   -1.1364     2456218.06231   -0.4569     2456218.08763   -0.1505
 2456218.06331   -1.1417     2456218.06369   -0.4616     2456218.08903   -0.1529
 2456218.06469   -1.1388     2456218.06507   -0.4644     2456218.09042   -0.1520
 2456218.06607   -1.1544     2456218.06645   -0.4645     2456218.09182   -0.1567
 2456218.06745   -1.1611     2456218.06783   -0.4794     2456218.09321   -0.1585
 2456218.06883   -1.1623     2456218.06921   -0.4781     2456218.09461   -0.1617
 2456218.07021   -1.1638     2456218.07059   -0.4859     2456218.09688   -0.1680
 2456218.07159   -1.1738     2456218.07197   -0.4929     2456218.10060   -0.1733
 2456218.07297   -1.1764     2456218.07335   -0.4960     2456218.10194   -0.1729
 2456218.07436   -1.1875     2456218.07474   -0.5021     2456218.10329   -0.1760
 2456218.07582   -1.1876     2456218.07620   -0.5015     2456218.10463   -0.1764
 2456218.07720   -1.1960     2456218.07758   -0.5163     2456218.10659   -0.1827
 2456218.07858   -1.2021     2456218.07896   -0.5102     2456218.10793   -0.1856
 2456218.07996   -1.2072     2456218.08034   -0.5220     2456218.10928   -0.1826
 2456218.08134   -1.2064     2456218.08172   -0.5221     2456218.11063   -0.1804
 2456218.08272   -1.2119     2456218.08310   -0.5335     2456218.11197   -0.1855
 2456218.08411   -1.2207     2456218.08449   -0.5336     2456218.11332   -0.1825
 2456218.08550   -1.2264     2456218.08588   -0.5366     2456218.11467   -0.1888
 2456218.08689   -1.2281     2456218.08727   -0.5410     2456218.11602   -0.1869
 2456218.08828   -1.2299     2456218.08867   -0.5518     2456218.11740   -0.1851
 2456218.08968   -1.2354     2456218.09006   -0.5456     2456218.11875   -0.1834
 2456218.09107   -1.2337     2456218.09145   -0.5531     2456218.12010   -0.1845
 2456218.09247   -1.2388     2456218.09285   -0.5488     2456218.12145   -0.1832
 2456218.09386   -1.2471     2456218.09425   -0.5616     2456218.12280   -0.1835
 2456218.09526   -1.2478     2456218.09565   -0.5658     2456218.12415   -0.1749
 2456218.09753   -1.2498     2456218.09792   -0.5690     2456218.12550   -0.1843
 2456218.09988   -1.2580     2456218.10025   -0.5689     2456218.12685   -0.1800
 2456218.10122   -1.2594     2456218.10159   -0.5808     2456218.12821   -0.1714
 2456218.10257   -1.2594     2456218.10294   -0.5764     2456218.12956   -0.1705
 2456218.10391   -1.2607     2456218.10428   -0.5738     2456218.13091   -0.1724
 2456218.10526   -1.2610     2456218.10563   -0.5744     2456218.13226   -0.1730
 2456218.10721   -1.2652     2456218.10759   -0.5792     2456218.13362   -0.1667
 2456218.10856   -1.2664     2456218.10893   -0.5738     2456218.13497   -0.1672
 2456218.10990   -1.2681     2456218.11028   -0.5795     2456218.13633   -0.1595
 2456218.11125   -1.2617     2456218.11162   -0.5815     2456218.13723   -0.1611
 2456218.11260   -1.2706     2456218.11297   -0.5822     2456218.13858   -0.1657
 2456218.11394   -1.2693     2456218.11432   -0.5873     2456218.13993   -0.1527
 2456218.11530   -1.2698     2456218.11567   -0.5902     2456218.14129   -0.1526
 2456218.11665   -1.2645     2456218.11702   -0.5796     2456218.14265   -0.1474
 2456218.11803   -1.2663     2456218.11840   -0.5805     2456218.14400   -0.1516
 2456218.11938   -1.2709     2456218.11975   -0.5844     2456218.14536   -0.1425
 2456218.12073   -1.2679     2456218.12110   -0.5814     2456218.14671   -0.1259
 2456218.12208   -1.2656     2456218.12245   -0.5762     2456218.14807   -0.1359
 2456218.12342   -1.2603     2456218.12380   -0.5707     2456218.14943   -0.1290
 2456218.12477   -1.2615     2456218.12515   -0.5745     2456218.15080   -0.1296
 2456218.12612   -1.2663     2456218.12650   -0.5777     2456218.15216   -0.1184
 2456218.12748   -1.2638     2456218.12785   -0.5734     2456218.15352   -0.1221
 2456218.12884   -1.2572     2456218.12921   -0.5675     2456218.15488   -0.1111
 2456218.13019   -1.2643     2456218.13056   -0.5765     2456218.15625   -0.1096
 2456218.13154   -1.2585     2456218.13191   -0.5700     2456218.15762   -0.1085
 2456218.13290   -1.2551     2456218.13327   -0.5668     2456218.15899   -0.0845
 2456218.13425   -1.2508     2456218.13462   -0.5580     2456218.16036   -0.0982
 2456218.13560   -1.2566     2456218.13598   -0.5601     2456218.16173   -0.0845
 2456218.13786   -1.2450     2456218.13688   -0.5613     2456218.16314   -0.0695
 2456218.13921   -1.2438     2456218.13823   -0.5574     2456218.16451   -0.0731
 2456218.14057   -1.2424     2456218.13958   -0.5643     2456218.16589   -0.0642
 2456218.14192   -1.2338     2456218.14094   -0.5573     2456218.16727   -0.0552
 2456218.14328   -1.2360     2456218.14230   -0.5491     2456218.16865   -0.0562
 2456218.14464   -1.2270     2456218.14365   -0.5452     2456218.17003   -0.0371
 2456218.14599   -1.2296     2456218.14501   -0.5435     2456218.17141   -0.0345
 2456218.14735   -1.2136     2456218.14636   -0.5361     2456218.17282   -0.0197
 2456218.14871   -1.2192     2456218.14772   -0.5370     2456218.17420   -0.0103
 2456218.15007   -1.2037     2456218.14908   -0.5262     2456218.17558   -0.0253
 2456218.15143   -1.2021     2456218.15044   -0.5231     2456218.17697   -0.0086
 2456218.15279   -1.2055     2456218.15181   -0.5202     2456218.17835    0.0084
 2456218.15416   -1.1890     2456218.15317   -0.5103     2456218.17973    0.0010
 2456218.15552   -1.1877     2456218.15453   -0.5140     2456218.91712    0.2875
 2456218.15689   -1.1879     2456218.15590   -0.5108     2456218.91883    0.3023
 2456218.15825   -1.1684     2456218.15726   -0.4976     2456218.92055    0.3141
 2456218.15963   -1.1757     2456218.15863   -0.4902     2456218.92226    0.3240
 2456218.16100   -1.1617     2456218.16001   -0.4827     2456218.92398    0.3249
 2456218.16240   -1.1607     2456218.16138   -0.4830     2456218.92570    0.3214
 2456218.16378   -1.1546     2456218.16278   -0.4771     2456218.92741    0.3236
 2456218.16515   -1.1480     2456218.16415   -0.4603     2456218.92911    0.3309
 2456218.16653   -1.1411     2456218.16553   -0.4633     2456218.93082    0.3225
 2456218.16791   -1.1349     2456218.16691   -0.4548     2456218.93253    0.3262
 2456218.16929   -1.1218     2456218.16829   -0.4331     2456218.93423    0.3279
 2456218.17067   -1.1139     2456218.16967   -0.4380     2456218.93594    0.3281
 2456218.17208   -1.1096     2456218.17105   -0.4381     2456218.93764    0.3274
 2456218.17346   -1.0977     2456218.17246   -0.4236     2456218.93935    0.3343
 2456218.17484   -1.1045     2456218.17384   -0.4182     2456218.94105    0.3260
 2456218.17623   -1.0831     2456218.17523   -0.4145     2456218.94205    0.3261
 2456218.17761   -1.0706     2456218.17661   -0.4009     2456218.94376    0.3267
 2456218.17899   -1.0747     2456218.17799   -0.3978     2456218.94547    0.3206
 2456218.91625   -0.8039     2456218.17938   -0.3871     2456218.94718    0.3226
 2456218.91797   -0.7898     2456218.91671   -0.1060     2456218.94817    0.3192
 2456218.91968   -0.7734     2456218.91843   -0.0996     2456218.94989    0.3171
 2456218.92140   -0.7677     2456218.92014   -0.0841     2456218.95301    0.3011
 2456218.92311   -0.7608     2456218.92186   -0.0734     2456218.95473    0.2835
 2456218.92483   -0.7599     2456218.92357   -0.0702     2456218.95627    0.2732
 2456218.92654   -0.7660     2456218.92529   -0.0655     2456218.95745    0.2632
 2456218.92825   -0.7593     2456218.92700   -0.0712     2456218.95846    0.2518
 2456218.92996   -0.7580     2456218.92871   -0.0681     2456218.96001    0.2380
 2456218.93166   -0.7585     2456218.93042   -0.0715     2456218.96156    0.2225
 2456218.93337   -0.7587     2456218.93212   -0.0681     2456218.96310    0.2087
 2456218.93508   -0.7565     2456218.93383   -0.0646     2456218.96467    0.1963
 2456218.93678   -0.7581     2456218.93554   -0.0650     2456218.96621    0.1784
 2456218.93849   -0.7564     2456218.93724   -0.0623     2456218.96776    0.1654
 2456218.94019   -0.7620     2456218.93895   -0.0640     2456218.96930    0.1525
 2456218.94290   -0.7538     2456218.94065   -0.0616     2456218.97084    0.1310
 2456218.94460   -0.7558     2456218.94165   -0.0666     2456218.97237    0.1221
 2456218.94631   -0.7627     2456218.94336   -0.0676     2456218.97372    0.1087
 2456218.94902   -0.7657     2456218.94506   -0.0716     2456218.97508    0.1006
 2456218.95074   -0.7681     2456218.94677   -0.0747     2456218.97644    0.0873
 2456218.95214   -0.7743     2456218.94777   -0.0758     2456218.97780    0.0827
 2456218.95386   -0.7911     2456218.94948   -0.0747     2456218.97915    0.0679
 2456218.95540   -0.8037     2456218.95120   -0.0873     2456218.98051    0.0561
 2456218.95695   -0.8151     2456218.95260   -0.0945     2456218.98187    0.0473
 2456218.95914   -0.8327     2456218.95432   -0.1042     2456218.98324    0.0344
 2456218.96069   -0.8464     2456218.95586   -0.1222     2456218.98413    0.0309
 2456218.96223   -0.8564     2456218.95805   -0.1386     2456218.98549    0.0212
 2456218.96380   -0.8777     2456218.95960   -0.1521     2456218.98685    0.0140
 2456218.96535   -0.8905     2456218.96115   -0.1651     2456218.98821    0.0014
 2456218.96690   -0.9030     2456218.96269   -0.1811     2456218.98957    0.0002
 2456218.96844   -0.9155     2456218.96426   -0.1945     2456218.99093   -0.0113
 2456218.96997   -0.9315     2456218.96581   -0.2103     2456218.99229   -0.0150
 2456218.97151   -0.9426     2456218.96736   -0.2212     2456218.99365   -0.0191
 2456218.97298   -0.9559     2456218.96889   -0.2362     2456218.99500   -0.0277
 2456218.97434   -0.9700     2456218.97043   -0.2504     2456218.99636   -0.0317
 2456218.97570   -0.9803     2456218.97196   -0.2616     2456218.99772   -0.0392
 2456218.97705   -0.9900     2456218.97338   -0.2763     2456218.99860   -0.0450
 2456218.97841   -1.0034     2456218.97474   -0.2865     2456218.99996   -0.0497
 2456218.97977   -1.0140     2456218.97610   -0.2989     2456219.00320   -0.0687
 2456218.98113   -1.0235     2456218.97745   -0.3072     2456219.00456   -0.0763
 2456218.98249   -1.0348     2456218.97881   -0.3134     2456219.00561   -0.0811
 2456218.98474   -1.0502     2456218.98017   -0.3320     2456219.00697   -0.0816
 2456218.98611   -1.0549     2456218.98153   -0.3453     2456219.00813   -0.0872
 2456218.98747   -1.0622     2456218.98289   -0.3533     2456219.00929   -0.0872
 2456218.98883   -1.0726     2456218.98378   -0.3561     2456219.01045   -0.0916
 2456218.99019   -1.0824     2456218.98515   -0.3612     2456219.01161   -0.0978
 2456218.99155   -1.0870     2456218.98651   -0.3750     2456219.01277   -0.1031
 2456218.99290   -1.0920     2456218.98787   -0.3764     2456219.01394   -0.1025
 2456218.99426   -1.1025     2456218.98923   -0.3855     2456219.01604   -0.1130
 2456218.99562   -1.1096     2456218.99059   -0.3987     2456219.01720   -0.1191
 2456218.99698   -1.1168     2456218.99195   -0.4024     2456219.01836   -0.1192
 2456218.99921   -1.1233     2456218.99330   -0.4077     2456219.01952   -0.1242
 2456219.00134   -1.1450     2456218.99466   -0.4111     2456219.02043   -0.1285
 2456219.00245   -1.1451     2456218.99602   -0.4184     2456219.02160   -0.1324
 2456219.00381   -1.1520     2456218.99738   -0.4154     2456219.02276   -0.1376
 2456219.00517   -1.1587     2456218.99826   -0.4262     2456219.02393   -0.1416
 2456219.00622   -1.1638     2456218.99962   -0.4285     2456219.02510   -0.1432
 2456219.00746   -1.1677     2456219.00174   -0.4394     2456219.02723   -0.1473
 2456219.00863   -1.1733     2456219.00285   -0.4482     2456219.02841   -0.1494
 2456219.00979   -1.1686     2456219.00421   -0.4563     2456219.02961   -0.1607
 2456219.01095   -1.1772     2456219.00662   -0.4664     2456219.03054   -0.1640
 2456219.01211   -1.1830     2456219.00781   -0.4674     2456219.03172   -0.1629
 2456219.01327   -1.1948     2456219.00897   -0.4643     2456219.03290   -0.1636
 2456219.01443   -1.1889     2456219.01013   -0.4741     2456219.03408   -0.1719
 2456219.01537   -1.1996     2456219.01129   -0.4805     2456219.03527   -0.1750
 2456219.01653   -1.1949     2456219.01246   -0.4852     2456219.03645   -0.1781
 2456219.01770   -1.2051     2456219.01362   -0.4906     2456219.03763   -0.1761
 2456219.01886   -1.2064     2456219.01478   -0.4997     2456219.03881   -0.1762
 2456219.02002   -1.2169     2456219.01571   -0.4923     2456219.04000   -0.1828
 2456219.02093   -1.2240     2456219.01688   -0.5037     2456219.04118   -0.1844
 2456219.02210   -1.2275     2456219.01804   -0.5078     2456219.04236   -0.1876
 2456219.02326   -1.2278     2456219.01920   -0.5178     2456219.04354   -0.1844
 2456219.02443   -1.2329     2456219.02128   -0.5273     2456219.04473   -0.1884
 2456219.02561   -1.2308     2456219.02244   -0.5354     2456219.04591   -0.1912
 2456219.02656   -1.2385     2456219.02361   -0.5408     2456219.04710   -0.1905
 2456219.02774   -1.2425     2456219.02478   -0.5442     2456219.04828   -0.1907
 2456219.02891   -1.2470     2456219.02596   -0.5447     2456219.05044   -0.1935
 2456219.03012   -1.2485     2456219.02691   -0.5428     2456219.05163   -0.1923
 2456219.03105   -1.2519     2456219.02808   -0.5480     2456219.05281   -0.1899
 2456219.03223   -1.2552     2456219.02926   -0.5528     2456219.05400   -0.1880
 2456219.03341   -1.2539     2456219.03140   -0.5583     2456219.05519   -0.1933
 2456219.03459   -1.2620     2456219.03258   -0.5622     2456219.05638   -0.1932
 2456219.03578   -1.2629     2456219.03376   -0.5664     2456219.05758   -0.1919
 2456219.03696   -1.2735     2456219.03494   -0.5679     2456219.05877   -0.1896
 2456219.03815   -1.2693     2456219.03612   -0.5812     2456219.05996   -0.1901
 2456219.03932   -1.2766     2456219.03731   -0.5713     2456219.06116   -0.1884
 2456219.04051   -1.2733     2456219.03849   -0.5773     2456219.06235   -0.1906
 2456219.04169   -1.2742     2456219.03967   -0.5806     2456219.06355   -0.1931
 2456219.04287   -1.2786     2456219.04085   -0.5831     2456219.06438   -0.1883
 2456219.04405   -1.2768     2456219.04203   -0.5806     2456219.06557   -0.1873
 2456219.04524   -1.2767     2456219.04322   -0.5786     2456219.06677   -0.1885
 2456219.04642   -1.2765     2456219.04440   -0.5918     2456219.06760   -0.1933
 2456219.04761   -1.2842     2456219.04559   -0.5812     2456219.06880   -0.1865
 2456219.04880   -1.2878     2456219.04677   -0.5840     2456219.07000   -0.1869
 2456219.04976   -1.2869     2456219.04796   -0.5910     2456219.07120   -0.1799
 2456219.05095   -1.2784     2456219.04915   -0.5876     2456219.07338   -0.1800
 2456219.05214   -1.2876     2456219.05011   -0.5892     2456219.07458   -0.1748
 2456219.05333   -1.2801     2456219.05130   -0.5909     2456219.07676   -0.1729
 2456219.05452   -1.2850     2456219.05249   -0.5886     2456219.07796   -0.1686
 2456219.05570   -1.2857     2456219.05368   -0.5858     2456219.07916   -0.1671
 2456219.05690   -1.2863     2456219.05486   -0.5935     2456219.08036   -0.1628
 2456219.05809   -1.2820     2456219.05606   -0.5941     2456219.08157   -0.1659
 2456219.05928   -1.2906     2456219.05725   -0.5960     2456219.08375   -0.1612
 2456219.06048   -1.2852     2456219.05844   -0.5890     2456219.08495   -0.1540
 2456219.06167   -1.2883     2456219.05963   -0.5959     2456219.08616   -0.1487
 2456219.06287   -1.2840     2456219.06083   -0.5888     2456219.08735   -0.1527
 2456219.06490   -1.2815     2456219.06202   -0.5881     2456219.08856   -0.1490
 2456219.06609   -1.2754     2456219.06322   -0.5959     2456219.08977   -0.1397
 2456219.06812   -1.2777     2456219.06405   -0.5920     2456219.09096   -0.1370
 2456219.06932   -1.2753     2456219.06524   -0.5871     2456219.09217   -0.1297
 2456219.07052   -1.2761     2456219.06644   -0.5931     2456219.09338   -0.1282
 2456219.07172   -1.2757     2456219.06727   -0.5905     2456219.09459   -0.1244
 2456219.07270   -1.2741     2456219.06847   -0.5905     2456219.09578   -0.1141
 2456219.07390   -1.2701     2456219.06967   -0.5904     2456219.09699   -0.1111
 2456219.07510   -1.2649     2456219.07087   -0.5818     2456219.09820   -0.1108
 2456219.07608   -1.2707     2456219.07207   -0.5831     2456219.09973   -0.0911
 2456219.07728   -1.2664     2456219.07305   -0.5888     2456219.10083   -0.0917
 2456219.07848   -1.2588     2456219.07425   -0.5793     2456219.10193   -0.0990
 2456219.07968   -1.2626     2456219.07545   -0.5808     2456219.10303   -0.0903
 2456219.08088   -1.2514     2456219.07643   -0.5766     2456219.10413   -0.0948
 2456219.08209   -1.2551     2456219.07763   -0.5757     2456219.10524   -0.0788
 2456219.08307   -1.2510     2456219.07883   -0.5663     2456219.10636   -0.0755
 2456219.08427   -1.2456     2456219.08003   -0.5633     2456219.10746   -0.0559
 2456219.08548   -1.2411     2456219.08124   -0.5674     2456219.10856   -0.0505
 2456219.08667   -1.2371     2456219.08244   -0.5629     2456219.10966   -0.0642
 2456219.08788   -1.2340     2456219.08342   -0.5568     2456219.11077   -0.0597
 2456219.08909   -1.2321     2456219.08463   -0.5563     2456219.11187   -0.0438
 2456219.09028   -1.2238     2456219.08582   -0.5510     2456219.11298   -0.0415
 2456219.09149   -1.2273     2456219.08702   -0.5541     2456219.11409   -0.0391
 2456219.09270   -1.2169     2456219.08824   -0.5416     2456219.11519   -0.0274
 2456219.09391   -1.2138     2456219.08943   -0.5437     2456219.11630   -0.0162
 2456219.09510   -1.2105     2456219.09063   -0.5389     2456219.11740   -0.0255
 2456219.09632   -1.2013     2456219.09185   -0.5358     2456219.11853    0.0029
 2456219.09752   -1.1895     2456219.09304   -0.5233     2456219.11967   -0.0011
 2456219.09909   -1.1904     2456219.09425   -0.5183     2456219.12077   -0.0052
 2456219.10021   -1.1843     2456219.09546   -0.5115     2456219.12187    0.0156
 2456219.10129   -1.1809     2456219.09667   -0.5104     2456219.12298    0.0198
 2456219.10241   -1.1669     2456219.09786   -0.5104     2456219.12469    0.0226
 2456219.10351   -1.1708     2456219.09943   -0.4910     2456219.12583    0.0466
 2456219.10461   -1.1717     2456219.10053   -0.5004     2456219.12662    0.0463
 2456219.10570   -1.1585     2456219.10164   -0.5036     2456219.12776    0.0633
 2456219.10683   -1.1601     2456219.10274   -0.4866     2456219.12887    0.0654
 2456219.10793   -1.1587     2456219.10384   -0.4868     2456219.12998    0.0711
 2456219.10903   -1.1488     2456219.10494   -0.4824     2456219.13109    0.0828
 2456219.11014   -1.1405     2456219.10603   -0.4645     2456219.13220    0.1025
 2456219.11124   -1.1335     2456219.10716   -0.4741     2456219.13334    0.0934
 2456219.11235   -1.1209     2456219.10826   -0.4665     2456219.13445    0.1131
 2456219.11345   -1.1203     2456219.10937   -0.4623     2456219.13556    0.1223
 2456219.11456   -1.1152     2456219.11047   -0.4508     2456219.13668    0.1325
 2456219.11566   -1.1017     2456219.11158   -0.4465     2456219.13779    0.1388
 2456219.11677   -1.0976     2456219.11268   -0.4351     2456219.13889    0.1582
 2456219.11790   -1.1009     2456219.11379   -0.4271     2456219.14001    0.1762
 2456219.11904   -1.0883     2456219.11489   -0.4270     2456219.14112    0.1708
 2456219.12014   -1.0763     2456219.11599   -0.4173     2456219.14224    0.1757
 2456219.12125   -1.0801     2456219.11710   -0.4070     2456219.14336    0.1940
 2456219.12235   -1.0599     2456219.11824   -0.4063     2456219.14447    0.2071
 2456219.12406   -1.0572     2456219.11937   -0.4100     2456219.14559    0.2273
 2456219.12517   -1.0442     2456219.12047   -0.4002     2456219.14671    0.2442
 2456219.12710   -1.0300     2456219.12158   -0.3884     2456219.14783    0.2250
 2456219.12824   -1.0181     2456219.12268   -0.3783     2456219.14895    0.2489
 2456219.12935   -1.0167     2456219.12347   -0.3737     2456219.15008    0.2679
 2456219.13046   -1.0046     2456219.12439   -0.3712     2456219.15121    0.2783
 2456219.13157   -0.9947     2456219.12553   -0.3527     2456219.15327    0.3091
 2456219.13268   -0.9825     2456219.12632   -0.3505     2456219.15408    0.3064
 2456219.13382   -0.9740     2456219.12746   -0.3457     2456219.15546    0.3189
 2456219.13493   -0.9521     2456219.12857   -0.3394     2456219.15685    0.3343
 2456219.13604   -0.9508     2456219.12968   -0.3343     2456219.15823    0.3339
 2456219.13716   -0.9367     2456219.13079   -0.3244     2456219.15961    0.3400
 2456219.13827   -0.9309     2456219.13190   -0.3076     2456219.16099    0.3482
 2456219.13937   -0.9172     2456219.13301   -0.3044     2456219.16237    0.3480
 2456219.14049   -0.9175     2456219.13416   -0.2841     2456219.16376    0.3665
 2456219.14160   -0.9081     2456219.13526   -0.2740     2456219.90225    0.2397
 2456219.14272   -0.8943     2456219.13638   -0.2729     2456219.90376    0.2294
 2456219.14383   -0.8877     2456219.13749   -0.2591     2456219.90526    0.2100
 2456219.14495   -0.8569     2456219.13860   -0.2470     2456219.90677    0.1951
 2456219.14607   -0.8528     2456219.13971   -0.2320     2456219.90828    0.1850
 2456219.14719   -0.8483     2456219.14082   -0.2343     2456219.90979    0.1701
 2456219.14831   -0.8257     2456219.14194   -0.2147     2456219.91130    0.1548
 2456219.14944   -0.8332     2456219.14305   -0.2082     2456219.91284    0.1441
 2456219.15057   -0.8041     2456219.14417   -0.1792     2456219.91557    0.1211
 2456219.15170   -0.7848     2456219.14529   -0.1820     2456219.91708    0.1053
 2456219.15263   -0.7685     2456219.14641   -0.1663     2456219.91860    0.0935
 2456219.15467   -0.7461     2456219.14752   -0.1621     2456219.91977    0.0862
 2456219.15606   -0.7434     2456219.14865   -0.1466     2456219.92129    0.0724
 2456219.15744   -0.7259     2456219.14978   -0.1394     2456219.92281    0.0674
 2456219.15882   -0.7250     2456219.15090   -0.1095     2456219.92431    0.0558
 2456219.16020   -0.7157     2456219.15203   -0.1032     2456219.92583    0.0416
 2456219.16159   -0.7068     2456219.15297   -0.1024     2456219.92735    0.0324
 2456219.16297   -0.7093     2456219.15378   -0.0989     2456219.92887    0.0311
 2456219.90143   -0.8240     2456219.15510   -0.0751     2456219.93033    0.0169
 2456219.90293   -0.8420     2456219.15649   -0.0692     2456219.93175    0.0096
 2456219.90444   -0.8498     2456219.15787   -0.0625     2456219.93317    0.0013
 2456219.90595   -0.8745     2456219.15925   -0.0369     2456219.93459   -0.0068
 2456219.90746   -0.8815     2456219.16063   -0.0444     2456219.93744   -0.0193
 2456219.90896   -0.8924     2456219.16201   -0.0471     2456219.93886   -0.0304
 2456219.91047   -0.9044     2456219.16340   -0.0338     2456219.94029   -0.0357
 2456219.91201   -0.9245     2456219.90186   -0.1495     2456219.94150   -0.0425
 2456219.91352   -0.9243     2456219.90337   -0.1577     2456219.94272   -0.0431
 2456219.91475   -0.9517     2456219.90488   -0.1735     2456219.94394   -0.0519
 2456219.91626   -0.9582     2456219.90639   -0.1890     2456219.94516   -0.0652
 2456219.91776   -0.9693     2456219.90790   -0.2054     2456219.94640   -0.0685
 2456219.91928   -0.9793     2456219.90940   -0.2185     2456219.94762   -0.0702
 2456219.92045   -0.9819     2456219.91092   -0.2274     2456219.94884   -0.0740
 2456219.92197   -0.9986     2456219.91245   -0.2471     2456219.94984   -0.0813
 2456219.92350   -1.0053     2456219.91397   -0.2637     2456219.95106   -0.0830
 2456219.92501   -1.0140     2456219.91518   -0.2725     2456219.95228   -0.0856
 2456219.92653   -1.0253     2456219.91670   -0.2850     2456219.95350   -0.0983
 2456219.92803   -1.0362     2456219.91822   -0.2927     2456219.95472   -0.0972
 2456219.92955   -1.0403     2456219.92091   -0.3104     2456219.95593   -0.1000
 2456219.93097   -1.0520     2456219.92242   -0.3192     2456219.95715   -0.1033
 2456219.93240   -1.0639     2456219.92393   -0.3347     2456219.95838   -0.1137
 2456219.93382   -1.0664     2456219.92545   -0.3422     2456219.95960   -0.1167
 2456219.93524   -1.0708     2456219.92697   -0.3545     2456219.96082   -0.1202
 2456219.93666   -1.0812     2456219.92847   -0.3646     2456219.96205   -0.1261
 2456219.93808   -1.0882     2456219.92996   -0.3694     2456219.96327   -0.1320
 2456219.93951   -1.0948     2456219.93138   -0.3774     2456219.96450   -0.1342
 2456219.94083   -1.1030     2456219.93280   -0.3839     2456219.96573   -0.1399
 2456219.94204   -1.1068     2456219.93422   -0.3930     2456219.96796   -0.1386
 2456219.94326   -1.1156     2456219.93565   -0.4024     2456219.96920   -0.1486
 2456219.94448   -1.1144     2456219.93707   -0.4091     2456219.97043   -0.1507
 2456219.94570   -1.1304     2456219.93849   -0.4155     2456219.97166   -0.1584
 2456219.94695   -1.1335     2456219.93991   -0.4231     2456219.97290   -0.1630
 2456219.94817   -1.1353     2456219.94117   -0.4287     2456219.97417   -0.1583
 2456219.94938   -1.1382     2456219.94239   -0.4329     2456219.97541   -0.1576
 2456219.95038   -1.1528     2456219.94361   -0.4455     2456219.97665   -0.1646
 2456219.95160   -1.1539     2456219.94483   -0.4491     2456219.97751   -0.1711
 2456219.95282   -1.1549     2456219.94605   -0.4502     2456219.97875   -0.1663
 2456219.95404   -1.1654     2456219.94730   -0.4588     2456219.97999   -0.1729
 2456219.95526   -1.1709     2456219.94852   -0.4644     2456219.98124   -0.1787
 2456219.95648   -1.1755     2456219.95073   -0.4760     2456219.98248   -0.1749
 2456219.95770   -1.1811     2456219.95195   -0.4777     2456219.98373   -0.1781
 2456219.95892   -1.1856     2456219.95317   -0.4856     2456219.98498   -0.1816
 2456219.96014   -1.1846     2456219.95439   -0.4882     2456219.98623   -0.1784
 2456219.96137   -1.1864     2456219.95561   -0.4905     2456219.98749   -0.1758
 2456219.96259   -1.2054     2456219.95683   -0.4930     2456219.98836   -0.1846
 2456219.96382   -1.2036     2456219.95805   -0.5076     2456219.98961   -0.1865
 2456219.96505   -1.2101     2456219.95927   -0.5053     2456219.99086   -0.1778
 2456219.96627   -1.2162     2456219.96049   -0.5102     2456219.99212   -0.1854
 2456219.96728   -1.2226     2456219.96172   -0.5128     2456219.99338   -0.1967
 2456219.96851   -1.2258     2456219.96294   -0.5151     2456219.99463   -0.1901
 2456219.96974   -1.2282     2456219.96417   -0.5214     2456219.99589   -0.1913
 2456219.97097   -1.2260     2456219.96540   -0.5290     2456221.89763   -0.1691
 2456219.97221   -1.2319     2456219.96663   -0.5283     2456221.89881   -0.1630
 2456219.97345   -1.2316     2456219.96763   -0.5365     2456221.89999   -0.1625
 2456219.97472   -1.2264     2456219.96886   -0.5392     2456221.90107   -0.1562
 2456219.97596   -1.2387     2456219.97010   -0.5414     2456221.90215   -0.1622
 2456219.97806   -1.2498     2456219.97133   -0.5490     2456221.90322   -0.1533
 2456219.97930   -1.2489     2456219.97256   -0.5508     2456221.90430   -0.1530
 2456219.98054   -1.2577     2456219.97380   -0.5497     2456221.90537   -0.1604
 2456219.98179   -1.2552     2456219.97507   -0.5577     2456221.90645   -0.1485
 2456219.98303   -1.2598     2456219.97632   -0.5648     2456221.90752   -0.1460
 2456219.98428   -1.2597     2456219.97717   -0.5695     2456221.90859   -0.1444
 2456219.98554   -1.2626     2456219.97841   -0.5612     2456221.90966   -0.1369
 2456219.98679   -1.2655     2456219.97966   -0.5690     2456221.91073   -0.1408
 2456219.98891   -1.2645     2456219.98090   -0.5668     2456221.91503   -0.1340
 2456219.99017   -1.2738     2456219.98214   -0.5723     2456221.91610   -0.1283
 2456219.99142   -1.2742     2456219.98339   -0.5741     2456221.91717   -0.0896
 2456219.99268   -1.2830     2456219.98464   -0.5762     2456221.93934   -0.0210
 2456219.99393   -1.2713     2456219.98590   -0.5779     2456221.94009    0.0176
 2456219.99519   -1.2743     2456219.98715   -0.5771     2456221.94117    0.0109
 2456221.89696   -1.2449     2456219.98802   -0.5796     2456221.94226   -0.0045
 2456221.89814   -1.2516     2456219.98927   -0.5885     2456221.94333   -0.0107
 2456221.89932   -1.2514     2456219.99053   -0.5837     2456221.94441    0.0056
 2456221.90045   -1.2301     2456219.99178   -0.5912     2456221.94549    0.0126
 2456221.90154   -1.2495     2456219.99304   -0.5890     2456221.94656    0.0202
 2456221.90261   -1.2409     2456219.99429   -0.5918     2456221.94765    0.0327
 2456221.90368   -1.2392     2456219.99555   -0.5949     2456221.94873    0.0316
 2456221.90476   -1.2527     2456221.89731   -0.5673     2456221.94980    0.0418
 2456221.90583   -1.2455     2456221.89848   -0.5663     2456221.95089    0.0234
 2456221.90691   -1.2273     2456221.89966   -0.5658     2456221.95197    0.0600
 2456221.90798   -1.2296     2456221.90077   -0.5571     2456221.95305    0.0999
 2456221.90905   -1.2236     2456221.90185   -0.5631     2456221.95413    0.0832
 2456221.91012   -1.2299     2456221.90292   -0.5583     2456221.95523    0.0788
 2456221.91120   -1.2435     2456221.90400   -0.5502     2456221.95739    0.1268
 2456221.91227   -1.2313     2456221.90507   -0.5549     2456221.95848    0.1164
 2456221.91656   -1.2407     2456221.90615   -0.5492     2456221.95925    0.1171
 2456221.93871   -1.1065     2456221.90722   -0.5436     2456221.96034    0.1241
 2456221.94055   -1.0986     2456221.90829   -0.5442     2456221.96142    0.1446
 2456221.94162   -1.0833     2456221.90936   -0.5402     2456221.96251    0.1447
 2456221.94270   -1.0868     2456221.91043   -0.5402     2456221.96360    0.1638
 2456221.94486   -1.0832     2456221.91151   -0.5345     2456221.96469    0.1803
 2456221.94594   -1.0698     2456221.91473   -0.5181     2456221.96578    0.1852
 2456221.94702   -1.0543     2456221.93904   -0.4186     2456221.96687    0.1895
 2456221.94809   -1.0078     2456221.93980   -0.4155     2456221.96796    0.2036
 2456221.94918   -1.0482     2456221.94087   -0.4059     2456221.96905    0.2193
 2456221.95026   -1.0368     2456221.94519   -0.3788     2456221.97014    0.2324
 2456221.95133   -1.0250     2456221.94626   -0.3743     2456221.97123    0.2391
 2456221.95242   -1.0185     2456221.94735   -0.3300     2456221.97231    0.2463
 2456221.95351   -1.0150     2456221.94843   -0.3465     2456221.97340    0.2614
 2456221.95460   -1.0002     2456221.94950   -0.3526     2456221.97449    0.2690
 2456221.95567   -1.0012     2456221.95059   -0.3391     2456221.97557    0.2822
 2456221.95676   -0.9493     2456221.95167   -0.3349     2456221.97666    0.2947
 2456221.95785   -0.9770     2456221.95274   -0.3298     2456221.97774    0.3068
 2456221.95971   -0.9538     2456221.95383   -0.3193     2456221.97883    0.3150
 2456221.96079   -0.9528     2456221.95492   -0.3079     2456221.97992    0.3225
 2456221.96188   -0.9429     2456221.95601   -0.3157     2456221.98100    0.3387
 2456221.96296   -0.8962     2456221.95817   -0.2741     2456221.98209    0.3442
 2456221.96405   -0.9006     2456221.95896   -0.2746     2456221.98318    0.3506
 2456221.96514   -0.9217     2456221.96004   -0.2684     2456221.98427    0.3629
 2456221.96624   -0.8970     2456221.96112   -0.2661     2456221.98536    0.3652
 2456221.96733   -0.8869     2456221.96221   -0.2543     2456221.98645    0.3586
 2456221.96842   -0.8735     2456221.96329   -0.2384     2456221.98757    0.3578
 2456221.96951   -0.8668     2456221.96438   -0.2334     2456221.98865    0.3594
 2456221.97059   -0.8479     2456221.96547   -0.2155     2456221.98973    0.3685
 2456221.97168   -0.8431     2456221.96656   -0.2132     2456221.99085    0.3679
 2456221.97277   -0.8290     2456221.96765   -0.1973     2456221.99194    0.3590
 2456221.97385   -0.8125     2456221.96874   -0.1844     2456221.99312    0.3721
 2456221.97494   -0.8095     2456221.96983   -0.1737     2456221.99493    0.3682
 2456221.97603   -0.7842     2456221.97092   -0.1628     2456221.99611    0.3554
 2456221.97711   -0.7768     2456221.97201   -0.1533     2456221.99731    0.3625
 2456221.97820   -0.7754     2456221.97310   -0.1362     2456221.99849    0.3646
 2456221.97928   -0.7610     2456221.97418   -0.1283     2456222.00063    0.3680
 2456221.98037   -0.7550     2456221.97527   -0.1181     2456222.00181    0.3609
 2456221.98146   -0.7379     2456221.97635   -0.1041     2456222.00401    0.3621
 2456221.98255   -0.7274     2456221.97744   -0.0927     2456222.00519    0.3535
 2456221.98363   -0.7256     2456221.97852   -0.0832     2456222.00636    0.3497
 2456221.98472   -0.7157     2456221.97961   -0.0619     2456222.00730    0.3561
 2456221.98581   -0.7112     2456221.98070   -0.0615     2456222.00848    0.3482
 2456221.98693   -0.7155     2456221.98179   -0.0510     2456222.00966    0.3465
 2456221.98803   -0.7091     2456221.98287   -0.0425     2456222.01084    0.3344
 2456221.98911   -0.7146     2456221.98396   -0.0347     2456222.01202    0.3208
 2456221.99022   -0.7080     2456221.98505   -0.0415     2456222.01320    0.3067
 2456221.99131   -0.7073     2456221.98614   -0.0314     2456222.01438    0.2945
 2456221.99246   -0.6981     2456221.98726   -0.0364     2456222.01555    0.2772
 2456221.99426   -0.7042     2456221.98835   -0.0271     2456222.01674    0.2689
 2456221.99544   -0.7074     2456221.98943   -0.0310     2456222.01792    0.2576
 2456221.99662   -0.7067     2456221.99055   -0.0289     2456222.01910    0.2488
 2456221.99782   -0.7054     2456221.99163   -0.0281     2456222.02028    0.2286
 2456221.99900   -0.7060     2456221.99280   -0.0184     2456222.02146    0.2158
 2456221.99997   -0.7134     2456221.99461   -0.0281     2456222.02265    0.2037
 2456222.00115   -0.7162     2456221.99579   -0.0278     2456222.02383    0.1936
 2456222.00233   -0.7186     2456221.99697   -0.0294     2456222.02501    0.1794
 2456222.00330   -0.7118     2456221.99817   -0.0331     2456222.02620    0.1709
 2456222.00452   -0.7227     2456221.99935   -0.0262     2456222.02738    0.1615
 2456222.00570   -0.7190     2456222.00032   -0.0260     2456222.02832    0.1555
 2456222.00688   -0.7268     2456222.00150   -0.0293     2456222.02943    0.1421
 2456222.00781   -0.7326     2456222.00268   -0.0350     2456222.03054    0.1332
 2456222.00899   -0.7374     2456222.00369   -0.0291     2456222.03165    0.1153
 2456222.01017   -0.7453     2456222.00487   -0.0310     2456222.03276    0.1109
 2456222.01135   -0.7531     2456222.00605   -0.0423     2456222.03387    0.1011
 2456222.01253   -0.7671     2456222.00816   -0.0439     2456222.03498    0.0917
 2456222.01371   -0.7785     2456222.00934   -0.0539     2456222.03609    0.0807
 2456222.01489   -0.7963     2456222.01052   -0.0655     2456222.03720    0.0694
 2456222.01607   -0.8058     2456222.01170   -0.0767     2456222.03832    0.0611
 2456222.01725   -0.8228     2456222.01288   -0.0902     2456222.03944    0.0562
 2456222.01843   -0.8333     2456222.01406   -0.1008     2456222.04056    0.0506
 2456222.01961   -0.8493     2456222.01524   -0.1075     2456222.04168    0.0369
 2456222.02080   -0.8626     2456222.01642   -0.1218     2456222.04280    0.0402
 2456222.02198   -0.8765     2456222.01760   -0.1389     2456222.04393    0.0204
 2456222.02316   -0.8835     2456222.01878   -0.1532     2456222.04483    0.0163
 2456222.02435   -0.8945     2456222.01996   -0.1608     2456222.04595    0.0161
 2456222.02553   -0.9079     2456222.02115   -0.1753     2456222.04707    0.0018
 2456222.02672   -0.9216     2456222.02233   -0.1895     2456222.04820    0.0004
 2456222.02790   -0.9356     2456222.02351   -0.1991     2456222.04932   -0.0102
 2456222.02879   -0.9319     2456222.02470   -0.2179     2456222.05022   -0.0171
 2456222.02990   -0.9472     2456222.02588   -0.2301     2456222.05135   -0.0141
 2456222.03101   -0.9555     2456222.02707   -0.2399     2456222.05247   -0.0201
 2456222.03212   -0.9723     2456222.02911   -0.2498     2456222.05360   -0.0322
 2456222.03323   -0.9722     2456222.03023   -0.2702     2456222.05450   -0.0386
 2456222.03434   -0.9871     2456222.03134   -0.2790     2456222.05563   -0.0380
 2456222.03545   -0.9971     2456222.03245   -0.2856     2456222.05676   -0.0476
 2456222.03657   -1.0129     2456222.03356   -0.2886     2456222.05788   -0.0526
 2456222.03768   -1.0139     2456222.03467   -0.3018     2456222.05901   -0.0590
 2456222.03880   -1.0235     2456222.03578   -0.3228     2456222.06014   -0.0883
 2456222.03992   -1.0297     2456222.03690   -0.3196     2456222.06127   -0.0625
 2456222.04104   -1.0396     2456222.03801   -0.3295     2456222.06352   -0.0900
 2456222.04216   -1.0381     2456222.03913   -0.3360     2456222.06465   -0.0923
 2456222.04328   -1.0488     2456222.04025   -0.3389     2456222.06917   -0.1044
 2456222.04441   -1.0614     2456222.04137   -0.3498     2456222.08750   -0.1553
 2456222.04531   -1.0625     2456222.04249   -0.3593     2456222.08864   -0.1595
 2456222.04643   -1.0715     2456222.04362   -0.3746     2456222.08977   -0.1554
 2456222.04755   -1.0822     2456222.04564   -0.3840     2456222.09091   -0.1623
 2456222.04868   -1.0810     2456222.04676   -0.3878     2456222.09205   -0.1655
 2456222.04980   -1.0864     2456222.04789   -0.3967     2456222.09322   -0.1633
 2456222.05070   -1.0991     2456222.04901   -0.4040     2456222.09436   -0.1716
 2456222.05183   -1.1028     2456222.05104   -0.4119     2456222.09549   -0.1681
 2456222.05295   -1.1159     2456222.05216   -0.4195     2456222.09662   -0.1701
 2456222.05408   -1.1092     2456222.05329   -0.4305     2456222.09775   -0.1789
 2456222.05498   -1.1238     2456222.05532   -0.4400     2456222.09889   -0.1698
 2456222.05611   -1.1379     2456222.05645   -0.4427     2456222.10003   -0.1746
 2456222.05724   -1.1334     2456222.05757   -0.4487     2456222.10116   -0.1683
 2456222.05836   -1.1412     2456222.05870   -0.4493     2456222.10230   -0.1828
 2456222.05949   -1.1414     2456222.05983   -0.4575     2456222.10343   -0.1749
 2456222.06062   -1.1163     2456222.06208   -0.5042     2456222.10457   -0.1817
 2456222.06175   -1.1665     2456222.06321   -0.4570     2456222.10571   -0.1842
 2456222.06287   -1.1793     2456222.06434   -0.5140     2456222.10685   -0.1816
 2456222.06400   -1.1669     2456222.08719   -0.5622     2456222.10799   -0.1740
 2456222.06626   -1.1896     2456222.08832   -0.5605     2456222.10913   -0.1682
 2456222.08685   -1.2338     2456222.08946   -0.5646     2456222.10995   -0.1859
 2456222.08798   -1.2499     2456222.09060   -0.5671     2456222.11109   -0.1748
 2456222.08912   -1.2490     2456222.09174   -0.5605     2456222.11223   -0.1782
 2456222.09026   -1.2570     2456222.09290   -0.5685     2456222.11337   -0.1722
 2456222.09140   -1.2512     2456222.09404   -0.5700     2456222.11451   -0.1661
 2456222.09254   -1.2449     2456222.09517   -0.5709     2456222.11565   -0.1746
 2456222.09370   -1.2554     2456222.09630   -0.5833     2456222.11679   -0.1793
 2456222.09484   -1.2636     2456222.09744   -0.5787     2456222.11793   -0.1769
 2456222.09597   -1.2604     2456222.09857   -0.5809     2456222.11907   -0.1730
 2456222.09710   -1.2606     2456222.09971   -0.5814     2456222.12021   -0.1626
 2456222.09824   -1.2704     2456222.10084   -0.5767     2456222.12135   -0.1613
 2456222.09938   -1.2659     2456222.10198   -0.5826     2456222.12250   -0.1561
 2456222.10051   -1.2532     2456222.10312   -0.5957     2456222.12687   -0.1662
 2456222.10165   -1.2590     2456222.10426   -0.5816     2456222.12801   -0.1672
 2456222.10278   -1.2658     2456222.10540   -0.5843     2456222.12916   -0.1772
 2456222.10392   -1.2605     2456222.10653   -0.5913     2456222.13029   -0.1589
 2456222.10506   -1.2610     2456222.10767   -0.5802     2456222.13143   -0.1509
 2456222.10619   -1.2627     2456222.10881   -0.5679     2456222.13257   -0.1483
 2456222.10734   -1.2624     2456222.10963   -0.5771     2456222.13371   -0.1578
 2456222.10848   -1.2639     2456222.11077   -0.5794     2456222.13485   -0.1391
 2456222.11044   -1.2540     2456222.11192   -0.5759     2456222.13600   -0.1440
 2456222.11158   -1.2770     2456222.11305   -0.5751     2456222.13714   -0.1401
 2456222.11272   -1.2675     2456222.11419   -0.5845     2456222.13827   -0.1510
 2456222.11386   -1.2562     2456222.11533   -0.5797     2456222.13943   -0.1338
 2456222.11500   -1.2567     2456222.11647   -0.5799                            
 2456222.11613   -1.2541     2456222.11761   -0.5856                            
 2456222.11728   -1.2539     2456222.11876   -0.5739                            
 2456222.11842   -1.2502     2456222.11990   -0.5686                            
 2456222.11956   -1.2569     2456222.12656   -0.5730                            
 2456222.12298   -1.2577     2456222.12770   -0.5596                            
 2456222.12622   -1.2437     2456222.12884   -0.5699                            
 2456222.12736   -1.2613     2456222.12998   -0.5642                            
 2456222.12850   -1.2611     2456222.13112   -0.5446                            
 2456222.12964   -1.2313     2456222.13226   -0.5583                            
 2456222.13078   -1.2306     2456222.13340   -0.5429                            
 2456222.13192   -1.2349     2456222.13454   -0.5413                            
 2456222.13306   -1.2354     2456222.13568   -0.5435                            
 2456222.13420   -1.2284     2456222.13682   -0.5515                            
 2456222.13534   -1.2263     2456222.13796   -0.5415                            
 2456222.13649   -1.2217     2456222.13911   -0.5363                            
 2456222.13763   -1.2116     2456222.14025   -0.5440                            
 2456222.13876   -1.2136                                                        
 2456222.13992   -1.1967                                                        
 2456222.14085   -1.2111                                                        
----------------------------------------------------------------------------------

==> table6.dat <==
Table 6. Observed PE and CCD times of minimum light for DK Cyg.
==============================================================================================================
    HJD            HJED         Error        Epoch       O-Cfull   Min     References                          
(2,400,000+)   (2,400,000+)
--------------------------------------------------------------------------------------------------------------
35,762.391     35,762.39151                 -4,753.0    -0.00092    I      Hinderer (1960)                     
35,778.3947    35,778.39521                 -4,719.0    -0.00069    I      Szafraniec (1962)                   
35,787.3405    35,787.34101                 -4,700.0    +0.00199    I      Szafraniec (1962)                     
37,995.5831    37,995.58361                    -8.5     +0.00036    II     Binnendijk (1964)                     
37,999.5838    37,999.58431                     0.0     +0.00018    I      Binnendijk (1964)                     
38,000.5257    38,000.52621                     2.0     +0.00070    I      Binnendijk (1964)                     
43,081.6367    43,081.63725                 10,797.0    -0.00088    I      Paparo et al. (1985)                
45,225.4019    45,225.40252                 15,351.5    -0.00293    II     Braune et al. (1983)                
46,300.4635    46,300.46414                 17,635.5    -0.00295    II     Paparo et al. (1985)                
46,303.5245    46,303.52514                 17,642.0    -0.00145    I      Paparo et al. (1985)                
46,676.3155    46,676.31614                 18,434.0    +0.00096    I      Awadalla (1994)                       
46,676.5508    46,676.55144                 18,434.5    +0.00092    II     Awadalla (1994)                       
46,679.3773    46,679.37794                 18,440.5    +0.00326    II     Awadalla (1994)                       
46,680.3164    46,680.31704                 18,442.5    +0.00098    II     Awadalla (1994)                       
46,680.5517    46,680.55234                 18,443.0    +0.00093    I      Awadalla (1994)                       
47,051.4561    47,051.45674                 19,231.0    -0.00053    I      H\"ubscher \& Lichtenknecker (1988) 
47,758.4348    47,758.43545                 20,733.0    -0.00247    I      H\"ubscher et al. (1990)            
47,790.4437    47,790.44435                 20,801.0    -0.00069    I      H\"ubscher et al. (1990)            
47,963.662     47,963.66266   +/-0.001      21,169.0    +0.00260    I      Wolf et al. (2000)                    
47,963.896     47,963.89666   +/-0.001      21,169.5    +0.00126    II     Wolf et al. (2000)                    
48,265.1380    48,265.13867                 21,809.5    -0.00024    II     Elkhateeb \& Nouh (2014)            
48,265.1382    48,265.13887                 21,809.5    -0.00004    II     Elkhateeb \& Nouh (2014)            
48,272.1987    48,272.19937                 21,824.5    +0.00005    II     Elkhateeb \& Nouh (2014)            
48,297.616     48,297.61667   +/-0.001      21,878.5    -0.00006    II     Wolf et al. (2000)                    
48,302.793     48,302.79367   +/-0.001      21,889.5    -0.00069    II     Wolf et al. (2000)                  
48,308.2078    48,308.20847                 21,901.0    +0.00113    I      Elkhateeb \& Nouh (2014)            
48,308.2079    48,308.20857                 21,901.0    +0.00123    I      Elkhateeb \& Nouh (2014)            
48,336.4491    48,336.44977                 21,961.0    +0.00085    I      Elkhateeb \& Nouh (2014)            
48,502.366     48,502.36667                 22,313.5    -0.00155    II     H\"ubscher et al. (1992)            
48,559.3198    48,559.32047                 22,434.5    -0.00161    II     H\"ubscher et al. (1992)            
48,841.5026    48,841.50328                 23,034.0    +0.00065    I      Heged\"us et al. (1996)               
49,637.4438    49,637.44451                 24,725.0    -0.00044    I      Agerer \& H\"ubscher (1995)           
49,918.4472    49,918.44791                 25,322.0    -0.00102    I      Agerer \& H\"ubscher (1996)         
50,003.6456    50,003.64631   +/-0.0002     25,503.0    +0.00185    I      Baldwin \& Samolyk (2003)           
51,379.4817    51,379.48244   +/-0.0001     28,426.0    -0.00004    I      Wolf et al. (2000)                    
51,710.8499    51,710.85064   +/-0.0003     29,130.0    -0.00062    I      Nelson (2001)                       
51,749.4447    51,749.44544   +/-0.0001     29,212.0    -0.00277    I      Wolf et al. (2000)                  
52,144.3613    52,144.36204   +/-0.0006     30,051.0    +0.00110    I      Baldinelli \& Maitan (2002)           
52,145.5380    52,145.53874   +/-0.0004     30,053.5    +0.00107    II     Drozdz \& Ogloza (2005)               
52,147.4211    52,147.42184   +/-0.0003     30,057.5    +0.00139    II     Drozdz \& Ogloza (2005)               
52,163.6590    52,163.65974   +/-0.0002     30,092.0    +0.00032    I      Baldwin \& Samolyk (2003)           
52,245.5592    52,245.55994   +/-0.0001     30,266.0    -0.00035    I      Baldwin \& Samolyk (2003)           
52,253.5613    52,253.56204   +/-0.0002     30,283.0    -0.00006    I      Baldwin \& Samolyk (2003)           
52,435.2469    52,435.24764                 30,669.0    -0.00264    I      Nagai (2003)                         
52,441.8384    52,441.83914   +/-0.0003     30,683.0    -0.00087    I      Baldwin \& Samolyk (2003)           
52,505.38233   52,505.38307   +/-0.00005    30,818.0    -0.00074    I      Sarounova \& Wolf (2005)            
52,512.4415    52,512.44224   +/-0.0001     30,833.0    -0.00199    I      Borkovits et al. (2002)             
52,517.3871    52,517.38784   +/-0.0005     30,843.5    +0.00130    II     Drozdz \& Ogloza (2005)               
52,525.6231    52,525.62384   +/-0.0003     30,861.0    +0.00014    I      Baldwin \& Samolyk (2003)           
52,526.5644    52,526.56514   +/-0.0003     30,863.0    +0.00005    I      Baldwin \& Samolyk (2003)           
52,528.4468    52,528.44754   +/-0.0003     30,867.0    -0.00032    I      Drozdz \& Ogloza (2005)             
52,531.5058    52,531.50654   +/-0.0003     30,873.5    -0.00084    II     Drozdz \& Ogloza (2005)             
52,811.8062    52,811.80694   +/-0.0002     31,469.0    +0.00072    I      Baldwin \& Samolyk (2003)           
52,863.35031   52,863.35105   +/-0.00010    31,578.5    +0.00372    II     Baran et al. (2004)                   
52,888.5307    52,888.53144   +/-0.0001     31,632.0    +0.00193    I      Drozdz \& Ogloza (2005)               
52,888.53087   52,888.53161   +/-0.00008    31,632.0    +0.00210    I      Baran et al. (2004)                   
52,898.41464   52,898.41538   +/-0.00009    31,653.0    +0.00127    I      Baran et al. (2004)                   
52,903.35734   52,903.35808   +/-0.00011    31,663.5    +0.00167    II     Baran et al. (2004)                   
52,909.4757    52,909.47644   +/-0.0001     31,676.5    +0.00100    II     Drozdz \& Ogloza (2005)               
53,117.2833    53,117.28404                 32,118.0    -0.00328    I      Nagai (2005)                         
53,137.52685   53,137.52759   +/-0.00009    32,161.0    +0.00037    I      Borkovits et al. (2004)               
53,159.64922   53,159.64996   +/-0.00035    32,208.0    +0.00006    I      This Paper (WASP)                     
53,163.65024   53,163.65098   +/-0.00025    32,216.5    +0.00018    II     This Paper (WASP)                     
53,171.65301   53,171.65375   +/-0.00019    32,233.5    +0.00113    II     This Paper (WASP)                     
53,175.65247   53,175.65321   +/-0.00018    32,242.0    -0.00031    I      This Paper (WASP)                   
53,179.65414   53,179.65488   +/-0.00031    32,250.5    +0.00044    II     This Paper (WASP)                     
53,180.59575   53,180.59649   +/-0.00044    32,252.5    +0.00066    II     This Paper (WASP)                     
53,184.59689   53,184.59763   +/-0.00013    32,261.0    +0.00089    I      This Paper (WASP)                     
53,191.65722   53,191.65796   +/-0.00032    32,276.0    +0.00079    I      This Paper (WASP)                     
53,192.59833   53,192.59907   +/-0.00029    32,278.0    +0.00051    I      This Paper (WASP)                     
53,195.65812   53,195.65886   +/-0.00019    32,284.5    +0.00078    II     This Paper (WASP)                     
53,196.59800   53,196.59874   +/-0.00032    32,286.5    -0.00072    II     This Paper (WASP)                   
53,199.65947   53,199.66021   +/-0.00027    32,293.0    +0.00122    I      This Paper (WASP)                     
53,201.54145   53,201.54219   +/-0.00016    32,297.0    +0.00042    I      This Paper (WASP)                     
53,203.66074   53,203.66148   +/-0.00020    32,301.5    +0.00159    II     This Paper (WASP)                     
53,205.54212   53,205.54286   +/-0.00028    32,305.5    +0.00019    II     This Paper (WASP)                     
53,208.60099   53,208.60173   +/-0.00017    32,312.0    -0.00045    I      This Paper (WASP)                   
53,209.54231   53,209.54305   +/-0.00026    32,314.0    -0.00052    I      This Paper (WASP)                   
53,220.60431   53,220.60505   +/-0.00047    32,337.5    +0.00013    II     This Paper (WASP)                     
53,223.4286    53,223.42934   +/-0.0011     32,343.5    +0.00025    II     Borkovits et al. (2005)               
53,224.60521   53,224.60595   +/-0.00034    32,346.0    +0.00012    I      This Paper (WASP)                     
53,226.48729   53,226.48803   +/-0.00034    32,350.0    -0.00057    I      This Paper (WASP)                   
53,227.4273    53,227.42804                 32,352.0    -0.00195    I      Br\'at et al. (2007)                
53,227.4292    53,227.42994   +/-0.0001     32,352.0    -0.00005    I      H\"ubscher et al. (2005)            
53,228.3681    53,228.36884   +/-0.0008     32,354.0    -0.00254    I      Borkovits et al. (2005)             
53,228.60534   53,228.60608   +/-0.00032    32,354.5    -0.00065    II     This Paper (WASP)                   
53,230.48733   53,230.48807   +/-0.00018    32,358.5    -0.00144    II     This Paper (WASP)                   
53,232.60660   53,232.60734   +/-0.00020    32,363.0    -0.00030    I      This Paper (WASP)                   
53,236.60784   53,236.60858   +/-0.00080    32,371.5    +0.00002    II     This Paper (WASP)                     
53,237.54866   53,237.54940   +/-0.00035    32,373.5    -0.00054    II     This Paper (WASP)                   
53,238.48840   53,238.48914   +/-0.00031    32,375.5    -0.00219    II     This Paper (WASP)                   
53,242.48981   53,242.49055   +/-0.00026    32,384.0    -0.00169    I      This Paper (WASP)                   
53,245.55070   53,245.55144   +/-0.00040    32,390.5    -0.00032    II     This Paper (WASP)                   
53,246.4950    53,246.49574   +/-0.0013     32,392.5    +0.00258    II     Borkovits et al. (2005)               
53,247.43391   53,247.43465   +/-0.00040    32,394.5    +0.00010    II     This Paper (WASP)                     
53,247.4346    53,247.43534   +/-0.0007     32,394.5    +0.00079    II     Borkovits et al. (2005)               
53,248.60992   53,248.61066   +/-0.00027    32,397.0    -0.00062    I      This Paper (WASP)                   
53,249.55090   53,249.55164   +/-0.00053    32,399.0    -0.00103    I      This Paper (WASP)                   
53,250.49117   53,250.49191   +/-0.00021    32,401.0    -0.00215    I      This Paper (WASP)                   
53,253.55185   53,253.55259   +/-0.00034    32,407.5    -0.00099    II     This Paper (WASP)                   
53,255.43369   53,255.43443   +/-0.00026    32,411.5    -0.00193    II     This Paper (WASP)                   
53,258.49484   53,258.49558   +/-0.00029    32,418.0    -0.00030    I      This Paper (WASP)                   
53,262.49620   53,262.49694   +/-0.00029    32,426.5    +0.00015    II     This Paper (WASP)                     
53,272.37973   53,272.38047   +/-0.00032    32,447.5    -0.00091    II     This Paper (WASP)                   
53,285.326     53,285.32674   +/-0.002      32,475.0    +0.00123    I      Borkovits et al. (2005)               
53,286.2657    53,286.26644   +/-0.0007     32,477.0    -0.00045    I      Borkovits et al. (2005)             
53,302.2672    53,302.26794   +/-0.001      32,511.0    -0.00259    I      Borkovits et al. (2005)             
53,564.4476    53,564.44834                 33,068.0    +0.00053    I      Brat et al. (2007)                    
53,596.4542    53,596.45494   +/-0.0001     33,136.0    -0.00014    I      Bakis (2005)                          
53,600.4554    53,600.45614   +/-0.0004     33,144.5    +0.00014    II     H\"ubscher et al. (2006)              
53,605.3969    53,605.39764   +/-0.0014     33,155.0    -0.00065    I      Albayrak et al. (2005)              
53,614.3416    53,614.34234   +/-0.0007     33,174.0    +0.00083    I      Albayrak et al. (2005)                
53,637.4063    53,637.40704   +/-0.0015     33,223.0    +0.00146    I      H\"ubscher et al. (2006)              
53,643.0557    53,643.05644                 33,235.0    +0.00251    I      Nagai (2006)                           
53,670.3547    53,670.35544   +/-0.0032     33,293.0    +0.00118    I      Br\'at et al. (2007)                  
53,901.4654    53,901.46615                 33,784.0    +0.00045    I      Br\'at et al. (2007)                  
53,938.65210   53,938.65285   +/-0.00024    33,863.0    +0.00221    I      This Paper (WASP)                     
53,942.65366   53,942.65441   +/-0.00038    33,871.5    +0.00286    II     This Paper (WASP)                     
53,943.59329   53,943.59404   +/-0.00019    33,873.5    +0.00110    II     This Paper (WASP)                     
53,944.53349   53,944.53424   +/-0.00031    33,875.5    -0.00008    II     This Paper (WASP)                   
53,946.65378   53,946.65453   +/-0.00024    33,880.0    +0.00207    I      This Paper (WASP)                     
53,947.59375   53,947.59450   +/-0.00024    33,882.0    +0.00065    I      This Paper (WASP)                     
53,950.4180    53,950.41875                 33,888.0    +0.00073    I      Br\'at et al. (2007)                  
53,954.65580   53,954.65655   +/-0.00022    33,897.0    +0.00227    I      This Paper (WASP)                     
53,955.59569   53,955.59644   +/-0.00014    33,899.0    +0.00077    I      This Paper (WASP)                     
53,960.53749   53,960.53824   +/-0.00025    33,909.5    +0.00027    II     This Paper (WASP)                     
53,961.47935   53,961.48010   +/-0.00021    33,911.5    +0.00074    II     This Paper (WASP)                     
53,967.59789   53,967.59864   +/-0.00015    33,924.5    +0.00023    II     This Paper (WASP)                     
53,968.53981   53,968.54056   +/-0.00019    33,926.5    +0.00076    II     This Paper (WASP)                     
53,969.48118   53,969.48193   +/-0.00023    33,928.5    +0.00074    II     This Paper (WASP)                     
53,971.59963   53,971.60038   +/-0.00017    33,933.0    +0.00106    I      This Paper (WASP)                     
53,972.54026   53,972.54101   +/-0.00032    33,935.0    +0.00030    I      This Paper (WASP)                     
53,973.48112   53,973.48187   +/-0.00025    33,937.0    -0.00022    I      This Paper (WASP)                   
53,979.60097   53,979.60172   +/-0.00031    33,950.0    +0.00058    I      This Paper (WASP)                     
53,980.54316   53,980.54391   +/-0.00033    33,952.0    +0.00138    I      This Paper (WASP)                     
53,981.48398   53,981.48473   +/-0.00016    33,954.0    +0.00081    I      This Paper (WASP)                     
53,984.3068    53,984.30755                 33,960.0    -0.00054    I      Br\'at et al. (2007)                
53,987.60198   53,987.60273   +/-0.00027    33,967.0    -0.00022    I      This Paper (WASP)                   
53,989.48467   53,989.48542   +/-0.00020    33,971.0    -0.00032    I      This Paper (WASP)                   
53,990.42618   53,990.42693   +/-0.00020    33,973.0    -0.00020    I      This Paper (WASP)                   
53,993.48602   53,993.48677   +/-0.00028    33,979.5    +0.00011    II     This Paper (WASP)                     
53,994.42750   53,994.42825   +/-0.00015    33,981.5    +0.00020    II     This Paper (WASP)                     
53,997.48653   53,997.48728   +/-0.00015    33,988.0    -0.00028    I      This Paper (WASP)                   
53,998.42842   53,998.42917   +/-0.00016    33,990.0    +0.00021    I      This Paper (WASP)                     
54,007.37216   54,007.37291   +/-0.00053    34,009.0    +0.00074    I      This Paper (WASP)                     
54,014.4274    54,014.42815   +/-0.0003     34,024.0    -0.00445    I      Do\u{g}ru et al. (2007)             
54,017.49060   54,017.49135   +/-0.00037    34,030.5    -0.00077    II     This Paper (WASP)                   
54,021.49064   54,021.49139   +/-0.00035    34,039.0    -0.00164    I      This Paper (WASP)                   
54,025.2586    54,025.25935                 34,047.0    +0.00075    I      Br\'at et al. (2007)                  
54,308.61654   54,308.61729   +/-0.00038    34,649.0    -0.00000    I      This Paper (WASP)                     
54,312.61615   54,312.61690   +/-0.00025    34,657.5    -0.00130    II     This Paper (WASP)                   
54,314.50037   54,314.50112   +/-0.00032    34,661.5    +0.00012    II     This Paper (WASP)                     
54,317.0888    54,317.08955                 34,667.0    -0.00026    I      Nagai (2008)                         
54,319.4409    54,319.44165   +/-0.0002     34,672.0    -0.00164    I      Br\'at et al. (2007)                
54,320.61656   54,320.61731   +/-0.00026    34,674.5    -0.00272    II     This Paper (WASP)                   
54,322.50066   54,322.50141   +/-0.00008    34,678.5    -0.00140    II     This Paper (WASP)                   
54,328.3850    54,328.38575   +/-0.0003     34,691.0    -0.00076    I      Br\'at et al. (2007)                
54,330.50317   54,330.50392   +/-0.00013    34,695.5    -0.00072    II     This Paper (WASP)                   
54,334.50349   54,334.50424   +/-0.00014    34,704.0    -0.00131    I      This Paper (WASP)                   
54,338.50502   54,338.50577   +/-0.00021    34,712.5    -0.00069    II     This Paper (WASP)                   
54,339.44668   54,339.44743   +/-0.00020    34,714.5    -0.00042    II     This Paper (WASP)                   
54,344.62360   54,344.62435   +/-0.00018    34,725.5    -0.00115    II     This Paper (WASP)                   
54,347.44743   54,347.44818   +/-0.00008    34,731.5    -0.00150    II     This Paper (WASP)                   
54,351.44909   54,351.44984   +/-0.00020    34,740.0    -0.00075    I      This Paper (WASP)                   
54,354.50931   54,354.51006   +/-0.00027    34,746.5    -0.00005    II     This Paper (WASP)                   
54,355.45032   54,355.45107   +/-0.00028    34,748.5    -0.00043    II     This Paper (WASP)                   
54,357.56782   54,357.56857   +/-0.00024    34,753.0    -0.00106    I      This Paper (WASP)                   
54,359.45069   54,359.45144   +/-0.00015    34,757.0    -0.00097    I      This Paper (WASP)                   
54,360.3930    54,360.39375   +/-0.0015     34,759.0    -0.00005    I      H\"ubscher et al. (2008)            
54,360.39365   54,360.39440   +/-0.00020    34,759.0    +0.00059    I      This Paper (WASP)                     
54,363.45250   54,363.45325   +/-0.00025    34,765.5    -0.00008    II     This Paper (WASP)                   
54,364.39389   54,364.39464   +/-0.00025    34,767.5    -0.00008    II     This Paper (WASP)                   
54,371.45379   54,371.45454   +/-0.00025    34,782.5    -0.00061    II     This Paper (WASP)                   
54,372.39597   54,372.39672   +/-0.00017    34,784.5    +0.00017    II     This Paper (WASP)                     
54,372.6314    54,372.63215   +/-0.0004     34,785.0    +0.00025    I      Samolyk (2008a)                       
54,378.7494    54,378.75015   +/-0.0002     34,798.0    -0.00078    I      Samolyk (2008a)                     
54,380.6333    54,380.63405   +/-0.0001     34,802.0    +0.00033    I      Samolyk (2008a)                       
54,383.45822   54,383.45897   +/-0.00029    34,808.0    +0.00107    I      This Paper (WASP)                     
54,384.39809   54,384.39884   +/-0.00025    34,810.0    -0.00044    I      This Paper (WASP)                   
54,388.39855   54,388.39930   +/-0.00020    34,818.5    -0.00089    II     This Paper (WASP)                   
54,392.40008   54,392.40083   +/-0.00014    34,827.0    -0.00027    I      This Paper (WASP)                   
54,399.45967   54,399.46042   +/-0.00025    34,842.0    -0.00112    I      This Paper (WASP)                   
54,408.40389   54,408.40464   +/-0.00025    34,861.0    -0.00011    I      This Paper (WASP)                   
54,429.5880    54,429.58875   +/-0.0002     34,906.0    +0.00268    I      Samolyk (2008a)                       
54,642.8110    54,642.81175   +/-0.0003     35,359.0    +0.00057    I      Samolyk (2008b)                       
54,643.7535    54,643.75425   +/-0.0006     35,361.0    +0.00167    I      Samolyk (2008b)                       
54,652.6944    54,652.69515   +/-0.0002     35,380.0    -0.00063    I      Samolyk (2008b)                     
54,681.8799    54,681.88065   +/-0.0006     35,442.0    +0.00173    I      Samolyk (2008b)                       
54,682.1125    54,682.11325                 35,442.5    -0.00101    II     Nagai (2009)                         
54,697.4127    54,697.41345   +/-0.0003     35,475.0    +0.00157    I      Br\'at et al. (2008)                  
54,737.4223    54,737.42305   +/-0.0005     35,560.0    +0.00204    I      Br\'at et al. (2009)                  
54,779.5505    54,779.55125   +/-0.0004     35,649.5    +0.00297    II     Samolyk (2009)                        
55,050.4319    55,050.43267   +/-0.0008     36,225.0    -0.00099    I      H\"ubscher et al. (2010)            
55,051.3732    55,051.37397   +/-0.0003     36,227.0    -0.00108    I      Br\'at et al. (2011)                
55,058.4350    55,058.43577   +/-0.0019     36,242.0    +0.00027    I      H\"ubscher et al. (2010)              
55,062.6703    55,062.67107   +/-0.0001     36,251.0    -0.00068    I      Samolyk (2010a)                     
55,075.3783    55,075.37907   +/-0.0003     36,278.0    -0.00147    I      Eakan et al. (2010)                 
55,083.3824    55,083.38317   +/-0.0003     36,295.0    +0.00079    I      H\"ubscher et al. (2010)              
55,083.6205    55,083.62127   +/-0.0004     36,295.5    +0.00355    II     H\"ubscher et al. (2010)              
55,088.5576    55,088.55837   +/-0.0002     36,306.0    -0.00165    I      Samolyk (2010b)                     
55,114.6800    55,114.68077   +/-0.0004     36,361.5    -0.00287    II     Diethelm (2010)                     
55,346.4988    55,346.49957   +/-0.0007     36,854.0    -0.00175    I      Do\u{g}ru et al. (2011)             
55,379.4466    55,379.44737   +/-0.0001     36,924.0    -0.00266    I      Br\'at et al. (2011)                
55,408.6297    55,408.63047   +/-0.0004     36,986.0    -0.00271    I      Samolyk (2011)                      
55,479.7104    55,479.71117   +/-0.0003     37,137.0    +0.00291    I      Samolyk (2012)                      
55,794.36843   55,794.36920   +/-0.0001     37,805.5    +0.00071    II     Ho\v{n}kov\'a et al. (2013)         
55,800.48964   55,800.49041   +/-0.0003     37,818.5    +0.00288    II     Ho\v{n}kov\'a et al. (2013)         
55,810.6074    55,810.60817   +/-0.0002     37,840.0    +0.00067    I      Samolyk (2012)                      
55,849.6735    55,849.67427   +/-0.0001     37,923.0    -0.00098    I      Diethelm (2012)                     
56,118.44004   56,118.44082   +/-0.0002     38,494.0    -0.00185    I      Ho\v{n}kov\'a et al. (2013)         
56,170.6884    56,170.68918   +/-0.0002     38,605.0    -0.00075    I      Samolyk (2013a)                     
56,187.6338    56,187.63458   +/-0.0002     38,641.0    -0.00041    I      Samolyk (2013a)                     
56,191.16450   56,191.16528   +/-0.00024    38,648.5    +0.00006    II     This Paper (SOAO)                     
56,192.10622   56,192.10700   +/-0.00042    38,650.5    +0.00039    II     This Paper (SOAO)                     
56,195.16580   56,195.16658   +/-0.00012    38,657.0    +0.00044    I      This Paper (SOAO)                     
56,217.99451   56,217.99529   +/-0.00008    38,705.5    +0.00039    II     This Paper (SOAO)                     
56,218.6994    56,218.70018   +/-0.00030    38,707.0    -0.00075    I      Diethelm (2013)                     
56,218.93580   56,218.93658   +/-0.00022    38,707.5    +0.00029    II     This Paper (SOAO)                     
56,221.99538   56,221.99616   +/-0.00009    38,714.0    +0.00035    I      This Paper (SOAO)                     
56,431.92365   56,431.92443   +/-0.00004    39,160.0    -0.00183    I      This Paper (LOAO)                   
56,439.92624   56,439.92702   +/-0.00004    39,177.0    -0.00108    I      This Paper (LOAO)                   
56,440.86879   56,440.86957   +/-0.00009    39,179.0    +0.00007    I      This Paper (LOAO)                    
56,506.5299    56,506.53068   +/-0.0014     39,318.5    -0.00092    II     H\"ubscher (2014)                   
56,555.71963   56,555.72041   +/-0.00005    39,423.0    +0.00106    I      This Paper (LOAO)                    
56,561.83769   56,561.83847   +/-0.00004    39,436.0    +0.00007    I      This Paper (LOAO)                    
56,564.66223   56,564.66301   +/-0.00003    39,442.0    +0.00043    I      This Paper (LOAO)                    
56,565.6045    56,565.60528   +/-0.0002     39,444.0    +0.00131    I      Samolyk (2013b)                     
56,572.66390   56,572.66468   +/-0.00003    39,459.0    +0.00027    I      This Paper (LOAO)                    
56,600.66962   56,600.67040   +/-0.00003    39,518.5    -0.00043    II     This Paper (LOAO)                   
56,604.66997   56,604.67075   +/-0.00004    39,527.0    -0.00099    I      This Paper (LOAO)                   
56,793.89159   56,793.89237   +/-0.00004    39,929.0    +0.00075    I      This Paper (LOAO)                   
56,809.89548   56,809.89626   +/-0.00004    39,963.0    +0.00097    I      This Paper (LOAO)                   
56,813.89689   56,813.89767   +/-0.00003    39,971.5    +0.00146    II     This Paper (LOAO)                   
56,821.89787   56,821.89865   +/-0.00004    39,988.5    +0.00061    II     This Paper (LOAO)                   
--------------------------------------------------------------------------------------------------------------

